Study of the $\psi_2(3823)$ and $\chi_{c1}(3872)$ states in $B^+ \rightarrow \left( J\psi\pi^+\pi^-\right)K^+$ decays

The decays $B^+\rightarrow J/\psi \pi^+ \pi^- K^+$ are studied using a data set corresponding to an integrated luminosity of 9fb$^{-1}$ collected with the LHCb detector in proton-proton collisions between 2011 and 2018. Precise measurements of the ratios of branching fractions with the intermediate $\psi_2(3823)$, $\chi_{c1}(3872)$ and $\psi(2S)$ states are reported. The decay of $B^+\rightarrow \psi_2(3823)K^+$ with $\psi_2(3823)\rightarrow J\psi\pi^+\pi^-$ is observed for the first time with a significance of 5.1 standard deviations. The mass differences between the $\psi_2(3823)$, $\chi_{c1}(3872)$ and $\psi(2S)$ states are measured to be $$ \begin{array}{rcl} m_{\chi_{c1(3872)}} - m_{\psi_2(3823)} &= & 47.50 \pm 0.53 \pm 0.13\,\mathrm{MeV/}c^2\,, \\ m_{\psi_2(3823)} - m_{\psi(2S)} &= & 137.98 \pm 0.53 \pm 0.14\,\mathrm{MeV/}c^2\,, \\ m_{\chi_{c1}(3872)} - m_{\psi(2S)} &= & 185.49 \pm 0.06 \pm 0.03\,\mathrm{MeV/}c^2\,, \end{array} $$ resulting in the most precise determination of the $\chi_{c1}(3782)$ mass. The width of the $\psi_2(3823)$ state is found to be below 5.2MeV at 90\% confidence level. The Breit-Wigner width of the $\chi_{c1}(3872)$ state is measured to be $$ \Gamma^{\mathrm{BW}}_{\chi_{c1}(3872)} = 0.96^{+0.19}_{-0.18}\pm0.21 \mathrm{MeV},$$ which is inconsistent with zero by 5.5 standard deviations.

==> figs/Fig1.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.17831325306072,
  "fY1" : -17560.9753704157,
  "fX2" : 5.35903614489466,
  "fY2" : 128780.487685208,
  "fXtoAbsPixelk" : -28653.3332411631,
  "fXtoPixelk" : -28653.3332411631,
  "fXtoPixel" : 5533.33332513771,
  "fYtoAbsPixelk" : 704.000051072883,
  "fYtoPixelk" : 704.000051072883,
  "fYtoPixel" : -0.00546666668007771,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.17831325306072,
  "fPixeltoXk" : 5.17831325306072,
  "fPixeltoX" : 1.8072289183394e-4,
  "fAbsPixeltoYk" : 128780.487685208,
  "fPixeltoYk" : -17560.9753704157,
  "fPixeltoY" : -182.926828819529,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.2,
  "fUymin" : -1e-10,
  "fUxmax" : 5.35,
  "fUymax" : 120000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.2,
      "fY1" : -1e-10,
      "fX2" : 5.35,
      "fY2" : 120000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_105dc850",
      "fTitle" : "A RooPlot of \"``m1234cPVM''-variable\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 5.2,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -4000406,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 120000,
      "fMinimum" : -1e-10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 101717.958593098, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Bp__b_Norm[m1234cPVM]_Comp[pp_Bkg]",
      "fTitle" : "Projection of Fit1D(Bp__b)",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 56,
      "fX" : [5.197, 5.197, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.245, 5.248, 5.251, 5.254, 5.257, 5.26, 5.263, 5.266, 5.269, 5.272, 5.275, 5.278, 5.281, 5.284, 5.287, 5.29, 5.293, 5.296, 5.299, 5.302, 5.305, 5.308, 5.311, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 2021.48717215461, 2021.48717215461, 2006.75827802115, 1992.02938388769, 1977.30048975423, 1962.57159562077, 1947.84270148731, 1933.11380735384, 1918.38491322038, 1903.65601908692, 1888.92712495346, 1874.19823082, 1859.46933668654, 1844.74044255308, 1830.01154841962, 1815.28265428616, 1800.55376015269, 1785.82486601923, 1771.09597188577, 1756.36707775231, 1741.63818361885, 1726.90928948539, 1712.18039535193, 1697.45150121847, 1682.722607085, 1667.99371295154, 1653.26481881808, 1638.53592468462, 1623.80703055116, 1609.0781364177, 1594.34924228424, 1579.62034815078, 1564.89145401731, 1550.16255988385, 1535.4336657504, 1520.70477161693, 1505.97587748347, 1491.24698335001, 1476.51808921655, 1461.78919508309, 1447.06030094963, 1432.33140681617, 1417.60251268271, 1402.87361854924, 1388.14472441578, 1373.41583028232, 1358.68693614886, 1343.9580420154, 1329.22914788194, 1314.50025374848, 1299.77135961502, 1285.04246548155, 1285.04246548155, 1285.04246548155, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_Bp__b_Norm[m1234cPVM]_Comp[pp_Bkg]4",
        "fTitle" : "Projection of Fit1D(Bp__b)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 2223.63588937007,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 2223.63588937007,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Bp__b)",
      "_ymin" : 0,
      "_ymax" : 2021.48717215461,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Bp__b_Norm[m1234cPVM]_Comp[cb2_Bp]",
      "fTitle" : "Projection of Fit1D(Bp__b)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 236,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.2706875, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.27846875, 5.2785625, 5.27865625, 5.27875, 5.27884375, 5.2789375, 5.27903125, 5.279125, 5.27921875, 5.2793125, 5.27940625, 5.2795, 5.27959375, 5.2796875, 5.27978125, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.2875625, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 5.17103290903429, 6.5224808113079, 8.2848384322373, 10.6017967910571, 13.6743186888991, 17.7864720057822, 23.3443751149586, 30.9357093591832, 41.4219842703363, 56.0838131737921, 76.8534909186756, 106.694062540584, 150.229209723877, 214.812058745456, 312.380506795669, 462.758813049277, 567.497391906858, 699.694829719095, 867.592026556305, 1082.23496105464, 1358.5495483383, 1525.92421767817, 1716.87734951776, 1935.16036252109, 2185.19213425777, 2472.19072779416, 2802.33376026266, 3182.9542357402, 3622.78043628939, 3868.07600685819, 4132.23073590941, 4416.87058185515, 4723.77712466695, 5054.90396404702, 5412.39500674412, 5798.60487955879, 6216.12173661138, 6667.79276614343, 7156.75274421951, 7686.45603104329, 8260.71246119558, 8883.72764310633, 9560.14825685499, 10295.1130245545, 11094.3101259978, 11964.0419461471, 12427.5136170871, 12911.2981730435, 13416.3902668248, 13943.8384178789, 14494.7482118257, 15070.2857069708, 15671.681062295, 16300.2324025092, 16957.3099369472, 17644.3603503462, 18362.9114849475, 19114.577334845, 19901.0633751318, 20724.1722501455, 21585.8098470154, 22487.9917827748, 23432.8503355342, 24422.641852634, 25459.7546713253, 26546.717590381, 27686.2089341412, 28881.066253864, 30134.2967149155, 31436.8470900425, 32769.6982090245, 34131.6740657782, 35521.7559858004, 36938.8144165206, 38381.6081075318, 39848.7837143349, 41338.8758444271, 42850.3075627799, 45930.3306785883, 49074.0562365044, 52265.0169702679, 58715.0778327347, 61933.988139106, 65120.1223247738, 68250.8593795707, 69788.2190688685, 71302.9989010247, 72792.2536314177, 74253.0373440445, 75682.4129807772, 77077.462029827, 78435.294329562, 79753.0579423122, 81027.9490515412, 82257.2218347937, 83438.1982641474, 84568.2777855135, 85644.9468280618, 86665.7880952829, 87628.4895897587, 88530.8533245883, 89370.8036756007, 90146.3953299881, 90855.8207887921, 91497.4173827697, 92069.6737635375, 92571.2358345499, 93000.9120893018, 93357.6783273583, 93508.4468899484, 93640.6817220456, 93754.3035547993, 93849.2442172089, 93925.4467042864, 93982.8652341009, 94021.4652936188, 94041.2236732741, 94042.1284902266, 94024.179200273, 93987.3865983912, 93931.7728079204, 93857.3712583931, 93764.2266520456, 93652.3949190556, 93521.9431615733, 93205.5034279666, 92815.6648830408, 92353.358278141, 91819.6839815427, 91215.907614691, 90543.4550515003, 89803.9068083649, 88998.9918557699, 88130.5808854086, 87200.6790694902, 86211.4183514445, 85165.0493094784, 84063.9326364018, 82910.5302808069, 81707.396296043, 80457.167444474, 79162.5536052416, 77826.3280341642, 76451.3175245065, 75040.392517138, 73596.4572080805, 72122.4397006338, 70621.2822481646, 69095.9316322763, 65984.4042373278, 62811.1692881932, 59599.0328274945, 53145.2122488135, 49944.3937537307, 46786.0199025662, 43686.9989358496, 42164.5821350307, 40662.5938075952, 39182.6716275911, 37726.3422038958, 36295.0203164722, 34890.0086205302, 33512.4978026063, 32163.5671706855, 30844.185658789, 29555.2132249347, 28297.4026200597, 27071.6774251262, 25893.8714881709, 24770.8815354869, 23699.9911429832, 22678.6266369061, 21704.3491672779, 20774.8472449237, 19887.9297136093, 19041.5191306488, 18233.6455310449, 17462.4405518248, 16726.1318947175, 16023.0381067104, 15351.563659319, 14710.1943086121, 14097.4927191693, 13512.0943362006, 12952.703491047, 12418.089726202, 11907.0843268576, 11418.5770467834, 10951.5130171022, 10504.8898272296, 10077.7547679066, 9669.20222686931, 8904.44310758392, 8204.21933300184, 7562.74725658081, 6974.79148274196, 6435.61009224112, 5940.90561694696, 5486.78113178759, 5069.7009043, 4686.45510612184, 4334.12814713368, 4010.07024258787, 3711.87186737048, 3437.34079020918, 3184.48141480025, 2951.47618502653, 2538.54931354802, 2186.98418648621, 1887.13948389187, 1630.96925993417, 1411.74589522215, 1223.83338326562, 1062.50141034263, 923.772570083148, 804.296550618103, 612.232328673803, 468.527639639101, 360.399401717293, 278.598520878804, 216.3914617659, 132.3324716364, 82.3207573556738, 52.032064307713, 33.3812168854143, 21.7167948415365, 14.3146925946061, 9.5526564153763, 6.44932515217896, 4.40220563435505, 3.03622019282615, 2.1147771205421, 1.48677174143661, 1.48677174143661, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_Bp__b_Norm[m1234cPVM]_Comp[cb2_Bp]5",
        "fTitle" : "Projection of Fit1D(Bp__b)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 238,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 236,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 103446.341339249,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 103446.341339249,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Bp__b)",
      "_ymin" : 0,
      "_ymax" : 94042.1284902266,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_Bp__b_Norm[m1234cPVM]",
      "fTitle" : "Projection of Fit1D(Bp__b)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 236,
      "fX" : [5.197, 5.197, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.2706875, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27865625, 5.27875, 5.27884375, 5.2789375, 5.27903125, 5.279125, 5.27921875, 5.2793125, 5.27940625, 5.2795, 5.27959375, 5.2796875, 5.27978125, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.2875625, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 2026.65820506364, 2026.65820506364, 2013.28075883246, 2000.31422231992, 1987.90228654528, 1976.24591430967, 1965.62917349309, 1956.4581824688, 1949.32062257957, 1945.07800335726, 1945.01093812725, 1951.05172173867, 1966.16339922712, 1994.96965227696, 2044.82360716507, 2127.66316108182, 2263.31257320197, 2360.68670499282, 2485.51969573833, 2646.05244550881, 2853.33093294042, 3122.28107315735, 3285.97351896384, 3473.24442727007, 3687.84521674004, 3934.19476494335, 4217.51113494638, 4543.97194388151, 4920.91019582568, 5357.05417284151, 5600.50863164363, 5862.82224892816, 6145.62098310722, 6450.68641415234, 6779.97214176573, 7135.62207269614, 7519.99083374414, 7935.66657903004, 8385.4964967954, 8872.6153631048, 9400.4775381619, 9972.8928565475, 10594.0669266916, 11268.6464286736, 12001.7700846064, 12799.126074283, 13667.0167826656, 14129.5678977223, 14612.4318977953, 15116.6034356933, 15643.1310308641, 16193.1202689275, 16767.7372081893, 17368.2120076301, 17995.842791961, 18651.9997705156, 19338.1296280313, 20055.7602067492, 20806.5055007634, 21592.0709851669, 22414.2593042973, 23274.9763452838, 24176.2377251599, 25120.175722036, 26109.0466832524, 27145.2389460603, 28231.2813092327, 29369.8520971096, 30563.788860949, 31816.0987661171, 33117.7285853608, 34449.6591484595, 35810.7144493298, 37199.8758134687, 38616.0136883055, 40057.8868234334, 41524.1418743531, 43013.313448562, 44523.8246110315, 47602.0066150732, 50743.8910612227, 53933.0106832195, 60379.3893221528, 63596.4585167575, 66780.7515906586, 69909.6475336888, 71446.0866671033, 72959.9459433762, 74448.2801178858, 75908.1432746292, 77336.5983554787, 78730.7268486451, 80087.6385924967, 81404.4816493636, 82678.4522027092, 83906.8044300784, 85086.8603035487, 86216.0192690315, 87291.7677556965, 88311.6884670342, 89273.4694056267, 90174.912584573, 91013.942379702, 91788.6134782061, 92497.1183811267, 93137.794419221, 93709.1302441055, 94209.7717592345, 94638.5274581031, 94994.3731402763, 95276.4559790802, 95389.6175338922, 95484.0979183601, 95559.840127496, 95616.7983793688, 95654.9381609451, 95674.2362626587, 95674.6808016695, 95656.2712337742, 95619.0183539507, 95562.9442855383, 95488.0824580693, 95394.4775737801, 95282.1855628485, 95151.2735274245, 94833.9132379344, 94443.1541371253, 93979.9269763422, 93445.3321238605, 92840.6352011254, 92167.2620820515, 91426.7932830328, 90620.9577745544, 89751.6262483097, 88820.803876508, 87830.622602579, 86783.3330047295, 85681.2957757695, 84526.9728642914, 83322.9183236441, 82071.7689161918, 80776.234521076, 79439.0883941152, 78063.1573285743, 76651.3117653224, 75206.4559003816, 73731.5178370515, 72229.4398286989, 70703.1686569273, 67589.8001502122, 64414.7240893109, 61200.7465168455, 54743.2437146311, 51540.5841077816, 48380.3691448504, 45279.5070663672, 43756.1697096649, 42253.2608263461, 40772.4180904586, 39315.16811088, 37882.925667573, 36476.9934157477, 35098.5620419404, 33748.7108541364, 32428.4087863565, 31138.5157966188, 29879.7846358605, 28653.1388850436, 27474.412392205, 26350.5018836376, 25278.6909352506, 24256.4058732902, 23281.2078477787, 22350.7853695411, 21462.9472823434, 20615.6161434996, 19806.8219880123, 19034.6964529089, 18297.4672399182, 17593.4528960278, 16921.057892753, 16278.7679861628, 15665.1458408366, 15078.8269019846, 14518.5155009476, 13982.9811802193, 13471.0552249916, 12981.6273890341, 12513.6428034695, 12066.0990577136, 11228.5703455866, 10461.9701145345, 9759.90522818574, 9116.59203999803, 8526.7951543925, 7985.77265212497, 7489.22706506413, 7033.26146813809, 6614.34012888381, 6229.25321893897, 5875.08514818413, 5549.18613187163, 5249.14664488756, 4972.77445595958, 4718.07396878396, 4483.22762724356, 4066.61853223169, 3711.37118163651, 3407.84425550881, 3147.99180801774, 2925.08621977235, 2733.49148428246, 2568.4772878261, 2426.06622403325, 2302.90798103484, 2103.47931202381, 1952.41017592238, 1836.91749093384, 1747.75216302862, 1678.18065684899, 1579.39277258603, 1514.65216417184, 1469.63457699042, 1436.25483543466, 1409.86151925732, 1387.73052287693, 1368.23959256424, 1350.40736716758, 1333.6313535163, 1317.5364739413, 1301.88613673556, 1286.52923722299, 1286.52923722299, 1286.52923722299, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_Bp__b_Norm[m1234cPVM]6",
        "fTitle" : "Projection of Fit1D(Bp__b)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 238,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 236,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 105242.148881837,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 105242.148881837,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(Bp__b)",
      "_ymin" : 0,
      "_ymax" : 95674.6808016695,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000",
      "fTitle" : "Histogram of ds_1000_plot__m1234cPVM",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 50,
      "fX" : [5.2015, 5.2045, 5.2075, 5.2105, 5.2135, 5.2165, 5.2195, 5.2225, 5.2255, 5.2285, 5.2315, 5.2345, 5.2375, 5.2405, 5.2435, 5.2465, 5.2495, 5.2525, 5.2555, 5.2585, 5.2615, 5.2645, 5.2675, 5.2705, 5.2735, 5.2765, 5.2795, 5.2825, 5.2855, 5.2885, 5.2915, 5.2945, 5.2975, 5.3005, 5.3035, 5.3065, 5.3095, 5.3125, 5.3155, 5.3185, 5.3215, 5.3245, 5.3275, 5.3305, 5.3335, 5.3365, 5.3395, 5.3425, 5.3455, 5.3485],
      "fY" : [1809, 1808, 1842, 1793, 1858, 1873, 1901, 1971, 2025, 1942, 2018, 2123, 2130, 2324, 2418, 2617, 2954, 3361, 4051, 5434, 8241, 13436, 23242, 40741, 64895, 87832, 96563, 84936, 59979, 36039, 19925, 10826, 6246, 3990, 2790, 2132, 1899, 1716, 1586, 1446, 1442, 1401, 1376, 1434, 1369, 1388, 1368, 1349, 1338, 1298],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_10003002",
        "fTitle" : "Histogram of ds_1000_plot__m1234cPVM",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1136.22188719645,
          "fXmax" : 106435.4240307,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 106435.4240307,
        "fMinimum" : 1136.22188719645,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEXhigh" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEYlow" : [42.0352794748078, 42.0235229020363, 42.421439864012, 41.8467826404792, 42.6074239545812, 42.7810582125715, 43.1033255612458, 43.8987612439807, 44.5027776920492, 43.5709654988407, 44.4249373956159, 45.578736961857, 45.6546314035763, 47.7104760399648, 48.6757053838578, 50.6590656677777, 53.8530127959802, 57.4762882564933, 63.1494304766352, 73.2173656610166, 90.2813306798262, 115.414839429643, 151.954091450509, 201.344618456875, 254.245461196071, 295.86506204342, 310.246279141036, 290.938243887111, 244.406614855543, 189.34006426463, 140.656827677587, 103.549267176661, 78.533220863128, 62.668425657127, 52.3228170396087, 45.6762926186157, 43.0803854962298, 40.9276477729547, 39.3277541420553, 37.5295937396129, 37.4769667035164, 36.9332739684896, 36.5978436030991, 37.3714932369983, 36.5033782241567, 36.7592270451228, 36.4898634763633, 36.2321385165633, 36.0820994476808, 35.531236448393],
      "fEYhigh" : [43.0352794748078, 43.0235229020363, 43.421439864012, 42.8467826404792, 43.6074239545812, 43.7810582125715, 44.1033255612458, 44.8987612439807, 45.5027776920492, 44.5709654988407, 45.4249373956159, 46.578736961857, 46.6546314035763, 48.7104760399648, 49.6757053838578, 51.6590656677777, 54.8530127959802, 58.4762882564933, 64.1494304766347, 74.2173656610166, 91.2813306798271, 116.414839429643, 152.954091450509, 202.344618456875, 255.245461196071, 296.86506204342, 311.246279141036, 291.938243887111, 245.406614855543, 190.34006426463, 141.656827677587, 104.549267176661, 79.533220863128, 63.668425657127, 53.3228170396087, 46.6762926186157, 44.0803854962298, 41.9276477729547, 40.3277541420553, 38.5295937396129, 38.4769667035164, 37.9332739684896, 37.5978436030991, 38.3714932369983, 37.5033782241567, 37.7592270451228, 37.4898634763633, 37.2321385165633, 37.0820994476808, 36.531236448393],
      "_yAxisLabel" : "Events \/ ( 0.003 )",
      "_ymin" : 0,
      "_ymax" : 96874.246279141,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00299999999999999,
      "_nSigma" : 1,
      "_entries" : 630475,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 190,
  "fWindowTopY" : 213,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.17831325306072,
  "fY1" : -2926.82922840272,
  "fX2" : 5.35903614489466,
  "fY2" : 21463.4146142013,
  "fXtoAbsPixelk" : -28653.3332411631,
  "fXtoPixelk" : -28653.3332411631,
  "fXtoPixel" : 5533.33332513771,
  "fYtoAbsPixelk" : 704.00005107288,
  "fYtoPixelk" : 704.00005107288,
  "fYtoPixel" : -0.0328000000804661,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.17831325306072,
  "fPixeltoXk" : 5.17831325306072,
  "fPixeltoX" : 1.8072289183394e-4,
  "fAbsPixeltoYk" : 21463.4146142013,
  "fPixeltoYk" : -2926.82922840272,
  "fPixeltoY" : -30.487804803255,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.2,
  "fUymin" : -1e-10,
  "fUxmax" : 5.35,
  "fUymax" : 20000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.2,
      "fY1" : -1e-10,
      "fX2" : 5.35,
      "fY2" : 20000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_133a7390",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 5.2,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -404,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.0705,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 20000,
      "fMinimum" : -1e-10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 13544.5551167564, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[ps2D_BXY_C]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 125,
      "fX" : [5.197, 5.197, 5.2, 5.20075, 5.2015, 5.20225, 5.203, 5.20375, 5.2045, 5.20525, 5.206, 5.20675, 5.2075, 5.20825, 5.209, 5.20975, 5.2105, 5.21125, 5.212, 5.21275, 5.2135, 5.21425, 5.215, 5.21575, 5.2165, 5.21725, 5.218, 5.21875, 5.2195, 5.22025, 5.221, 5.22175, 5.2225, 5.22325, 5.224, 5.22475, 5.2255, 5.22625, 5.227, 5.22775, 5.2285, 5.22925, 5.23, 5.23075, 5.2315, 5.23225, 5.233, 5.23375, 5.2345, 5.23525, 5.236, 5.23675, 5.2375, 5.23825, 5.239, 5.23975, 5.2405, 5.24125, 5.242, 5.24275, 5.2435, 5.24425, 5.245, 5.24575, 5.2465, 5.24725, 5.248, 5.24875, 5.2495, 5.25025, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.2555, 5.257, 5.2585, 5.26, 5.2615, 5.263, 5.2645, 5.266, 5.2675, 5.269, 5.2705, 5.272, 5.2735, 5.275, 5.2765, 5.278, 5.2795, 5.281, 5.2825, 5.284, 5.2855, 5.287, 5.2885, 5.29, 5.2915, 5.293, 5.2945, 5.296, 5.2975, 5.299, 5.302, 5.305, 5.308, 5.311, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 11.7301113548427, 11.7301113548427, 12.4251988830205, 13.1047633446048, 13.769050360521, 14.4183021429781, 15.0527575395864, 15.6726520769305, 16.2782180035988, 16.8696843326818, 17.447276883743, 18.0112183242671, 18.5617282105962, 19.0990230283548, 19.6233162323736, 20.1348182861208, 20.6337367006344, 21.1202760729784, 21.5946381242178, 22.0570217369186, 22.5076229921847, 22.9466352062296, 23.3742489664949, 23.7906521673185, 24.1960300451551, 24.5905652133602, 24.97443769654, 25.3478249644688, 25.7109019655867, 26.0638411600775, 26.4068125525306, 26.7399837241989, 27.0635198648482, 27.3775838042113, 27.6823360430482, 27.977934783814, 28.2645359609457, 28.5422932707689, 28.8113582010271, 29.0718800600422, 29.3240060055103, 29.567881072932, 29.8036482036883, 30.031448272765, 30.2514201161227, 30.4637005577301, 30.6684244362507, 30.8657246313959, 31.0557320899487, 31.2385758514539, 31.4143830735886, 31.5832790572133, 31.7453872711019, 31.9008293763659, 32.0497252505647, 32.1921930115139, 32.3283490407945, 32.4583080069591, 32.58218288845, 32.700084996226, 32.8121239960993, 32.918407930793, 33.0190432417198, 33.1141347904794, 33.203785880088, 33.2880982759379, 33.3671722264868, 33.4411064836906, 33.5099983231702, 33.5739435641258, 33.6330365889981, 33.6873703628754, 33.7370364526572, 33.7821250459739, 33.8589237091999, 33.9184609719773, 33.9614105562203, 33.9884258504827, 34.0001404597797, 33.9971687414218, 33.9801063272109, 33.949530632326, 33.9060013512327, 33.8500609409256, 33.7822350918172, 33.7030331865824, 33.6129487472443, 33.5124598707976, 33.402029653647, 33.282106605142, 33.1531250504674, 33.0155055231614, 32.869655147508, 32.7159680110631, 32.5548255275502, 32.386596790365, 32.2116389169278, 32.0302973841003, 31.8429063548961, 31.6497889966946, 31.4512577911774, 31.2476148361825, 31.0391521396838, 30.8261519060918, 30.3876202930097, 29.934091974613, 29.4674991717704, 28.9896422671861, 28.5021973119993, 28.006723140712, 27.5046681138632, 26.997376506915, 26.4860945629577, 25.9719762259657, 25.4560885705598, 24.939416943446, 24.4228698309709, 23.9072834665521, 23.3934261910525, 22.8820025785643, 22.3736573394349, 22.3736573394349, 22.3736573394349, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[ps2D_BXY_C]1",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 127,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 125,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 37.4001545057576,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 37.4001545057576,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 34.0001404597797,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[SB_BSC&Cnv_BWC__psi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 230,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.258125, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.2736875, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.287, 5.287375, 5.28775, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.30725, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 0.00123354426752726, 0.00158504258547429, 0.00205094412923145, 0.00267341581103276, 0.00351210391208786, 0.00465223750750933, 0.00621691424492744, 0.00838596274062504, 0.0114252915855356, 0.0157332092844649, 0.0219146465316092, 0.0309020347474389, 0.0441556237746472, 0.0640017088863142, 0.0942153319110302, 0.115023949674216, 0.141046260899699, 0.173750980966557, 0.215068615858614, 0.267552543219341, 0.334602115588347, 0.374956884267281, 0.420774034906097, 0.472875672447083, 0.532220414689109, 0.599928241033079, 0.677310272130697, 0.765904542091703, 0.867519071902602, 0.984283861580207, 1.04911649075328, 1.1187138059614, 1.1934628222138, 1.27378502633862, 1.36013972179866, 1.45302772506884, 1.55299545340812, 1.66063944870278, 1.77661138753245, 1.90162363380212, 2.03645539729303, 2.18195956942728, 2.33907031654841, 2.50881152124466, 2.69230617385881, 2.89078682954074, 3.10560726123943, 3.33825545617012, 3.4617701961983, 3.59036812284162, 3.72427972066707, 3.86374689805069, 4.00902360200968, 4.16037646876279, 4.31808551224977, 4.48244485298977, 4.65376348981776, 4.8323661172096, 5.01859399108943, 5.21280584620943, 5.41537886840304, 5.62670972523863, 5.84721565884324, 6.07733564492607, 6.31753162231151, 6.56828979759108, 6.83012202982634, 7.10356730058162, 7.38919327493718, 7.68759795953494, 7.99820586079638, 8.31609002968294, 8.64047466911768, 8.97114414794865, 9.30786087415167, 9.65036514145242, 9.99837505002613, 10.3515865043982, 11.0722872406877, 11.8095957179986, 12.5602989335008, 13.3208574047031, 14.0874257983184, 15.6218456117121, 16.3807423390437, 17.1278194140377, 17.4954068135466, 17.8582060701844, 18.2155978374577, 18.5669617760057, 18.9116783111746, 19.2491304223808, 19.5787054571918, 19.8997969627922, 20.2118065272848, 20.5141456230947, 20.8062374446027, 21.0875187320406, 21.3574415736227, 21.6154751778843, 21.8611076082325, 22.0938474717994, 22.313225554816, 22.5187963969051, 22.7101397969062, 22.8868622431181, 23.0485982611466, 23.1950116729025, 23.3257967606778, 23.440679330665, 23.5394176707323, 23.6218033977844, 23.6876621905421, 23.736854404139, 23.769275563499, 23.7848567330588, 23.7835647609999, 23.7654023967823, 23.7304082813947, 23.6786568103704, 23.6102578702488, 23.5253564497878, 23.4241321278545, 23.3067984405244, 23.1736021305113, 23.0248222826211, 22.8607693494689, 22.6817840722185, 22.488236301597, 22.2805237248908, 22.0590705050552, 21.8243258384511, 21.576762438069, 21.3168749494004, 21.0451783063782, 20.7622060350195, 20.4685085125736, 20.1646511901034, 19.8512127865002, 19.5287834619664, 19.1979629789833, 18.8593588587223, 18.5135845407517, 18.161257553748, 17.8029977047304, 17.439425294112, 16.6988159836696, 15.9443363541389, 12.8813715342115, 12.1260447809833, 11.3826527569248, 10.6545488618448, 10.2971864467613, 9.94475073498766, 9.59756456186777, 9.25592862781689, 8.92012143279993, 8.59039929044194, 8.26699641887839, 7.95012510518253, 7.63997593996453, 7.33690476732894, 7.04486512958278, 6.76498032821665, 6.49672247963253, 6.23958757772766, 5.99309437097709, 5.75678329433404, 5.53021545317427, 5.31297165665589, 5.10465149800387, 4.90487247935771, 4.71326917894453, 4.52949245845563, 4.35320870861494, 4.18409913103172, 4.02185905452901, 3.8661972842318, 3.71683548178828, 3.57350757518033, 3.43595919665908, 3.3039471474163, 3.17723888767333, 3.05561205093659, 2.82676129219464, 2.61580235767904, 2.42127807019884, 2.24185465091941, 2.0763108726902, 1.923528201434, 1.78248183245609, 1.65223253761228, 1.53191924742317, 1.42075229957764, 1.31800729187135, 1.22301948358014, 1.13517869463071, 1.0539246567622, 0.978742775228999, 0.909160263523309, 0.844742617140438, 0.729836284889628, 0.631197909050119, 0.546435210466644, 0.473520644704405, 0.4107338458371, 0.356613456213809, 0.309916762725515, 0.269585834007457, 0.234719078035593, 0.204547324676556, 0.155756606601377, 0.119018705482124, 0.0912560545109952, 0.0702019149447467, 0.0419473974398704, 0.0253754785996067, 0.0155319625399131, 0.0096140895498874, 0.00601509116136168, 0.00380211481789109, 0.00242698439081501, 0.00156382878480128, 0.00101677433318263, 6.66831137595784e-4, 4.40976202908154e-4, 2.93956492197647e-4, 2.93956492197647e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[SB_BSC&Cnv_BWC__psi2s]2",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 232,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 230,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 26.1633424063647,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 26.1633424063647,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 23.7848567330588,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[BS_BSC&Cnv_BWC__psi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 54,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.245, 5.248, 5.251, 5.254, 5.257, 5.26, 5.263, 5.266, 5.269, 5.272, 5.275, 5.278, 5.281, 5.284, 5.287, 5.29, 5.293, 5.296, 5.299, 5.302, 5.305, 5.308, 5.311, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 8.82007608920009e-9, 1.19692976751396e-7, 2.30565877413592e-7, 3.41438778075788e-7, 4.52311678737951e-7, 5.63184579400148e-7, 6.74057480062343e-7, 7.84930380724539e-7, 8.95803281386736e-7, 1.00667618204893e-6, 1.11754908271113e-6, 1.22842198337329e-6, 1.33929488403549e-6, 1.45016778469768e-6, 1.56104068535988e-6, 1.67191358602207e-6, 1.78278648668427e-6, 1.89365938734647e-6, 2.00453228800863e-6, 2.11540518867083e-6, 2.22627808933302e-6, 2.33715098999522e-6, 2.44802389065741e-6, 2.55889679131961e-6, 2.66976969198181e-6, 2.780642592644e-6, 2.89151549330617e-6, 3.00238839396836e-6, 3.11326129463056e-6, 3.22413419529275e-6, 3.33500709595495e-6, 3.44587999661715e-6, 3.55675289727934e-6, 3.6676257979415e-6, 3.7784986986037e-6, 3.8893715992659e-6, 4.00024449992809e-6, 4.11111740059029e-6, 4.22199030125249e-6, 4.33286320191468e-6, 4.44373610257684e-6, 4.55460900323904e-6, 4.66548190390124e-6, 4.77635480456343e-6, 4.88722770522563e-6, 4.99810060588783e-6, 5.10897350655002e-6, 5.21984640721219e-6, 5.33071930787438e-6, 5.44159220853658e-6, 5.55246510919877e-6, 5.55246510919877e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[BS_BSC&Cnv_BWC__psi2s]3",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.10771162011865e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.10771162011865e-6,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 5.55246510919877e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[SS_BSC&Cnv_BWC__psi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 230,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.258125, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.2736875, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.287, 5.287375, 5.28775, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.30725, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 0.651865176039298, 0.837614093964529, 1.08381927673194, 1.41276378494184, 1.85596763342008, 2.45847003763259, 3.28532182052502, 4.43155322600188, 6.03768337040315, 8.31419796586603, 11.5807720040747, 16.3301478924563, 23.333993130773, 33.8216360192937, 49.7879934579872, 60.7842857179516, 74.5357488267322, 91.818523887926, 113.652784766483, 141.387861203436, 176.820137487527, 198.145572724359, 222.357597986056, 249.890653768215, 281.251320642499, 317.031450550139, 357.923903826132, 404.741452984682, 458.439544822207, 520.143775616423, 554.404510590867, 591.183138909533, 630.684178248646, 673.130362881041, 718.764411240503, 767.850979268605, 820.678820593477, 877.563177150045, 938.848426744179, 1004.91101733527, 1076.16272151601, 1153.05424886498, 1236.07925860791, 1325.77882042603, 1422.74637738964, 1527.63327197661, 1641.15490408376, 1764.0975989963, 1829.36883398272, 1897.32627361127, 1968.09171720997, 2041.79300100672, 2118.56432303675, 2198.54658693056, 2281.88776576131, 2368.74328720924, 2459.27644138501, 2553.65881274429, 2652.07073762271, 2754.70178902429, 2861.75129040762, 2973.42886033368, 3089.95498996745, 3211.56165556264, 3338.49296820711, 3471.00586326484, 3609.37083212075, 3753.87269901793, 3904.81144597342, 4062.50308897071, 4226.64350903109, 4394.62906509607, 4566.04978801302, 4740.79172772553, 4918.72932897734, 5099.72535025979, 5283.63082190579, 5470.28504498031, 5851.13859413976, 6240.76848664535, 6637.47681451716, 7039.39314194035, 7444.48540656728, 8255.34794965307, 8656.38613026848, 9051.17822798711, 9245.42940421041, 9437.15029134905, 9626.01359639737, 9811.69150166999, 9993.85659359, 10172.1828082764, 10346.346390193, 10516.0268599847, 10680.9079875114, 10840.6787659924, 10995.0343831027, 11143.6771848076, 11286.3176276979, 11422.6752155802, 11552.4794160982, 11675.4705532055, 11791.4006713775, 11900.0343675443, 12001.1495868431, 12094.5383784273, 12180.0076077362, 12257.3796218108, 12326.4928644486, 12387.202438219, 12439.3806105993, 12482.9172617611, 12517.720271807, 12543.7158455534, 12560.8487732562, 12569.0826259888, 12568.3998847076, 12558.8020023618, 12540.3093987415, 12512.9613880883, 12476.8160398288, 12431.9499731203, 12378.458086227, 12316.4532220642, 12246.0657715606, 12167.4432167897, 12080.7496161106, 11986.1650338344, 11883.8849171904, 11774.1194236086, 11657.0927015583, 11533.042128386, 11402.2175087763, 11264.8802376211, 11121.3024312178, 10971.7660308312, 10816.5618827423, 10655.988798973, 10490.3526029151, 10319.9651641093, 10145.1434264108, 9966.20843374612, 9783.48435761256, 9597.29753039238, 9407.97548845558, 9215.84602890574, 8824.47181458944, 8425.76784468006, 6807.14729403972, 6407.99566249977, 6015.15092608788, 5630.38518542045, 5441.53739150607, 5255.29310879509, 5071.8229392868, 4891.28578780066, 4713.8288273514, 4539.58750660569, 4368.68559789188, 4201.23528409145, 4037.33728261272, 3877.17963889997, 3722.85159824402, 3574.94676814093, 3433.18618905628, 3297.30351949302, 3167.04444258689, 3042.16610167031, 2922.43656333885, 2807.63430663122, 2697.54773700656, 2591.97472387117, 2490.72216047195, 2393.60554503539, 2300.44858208899, 2211.08280295713, 2125.34720447547, 2043.08790501735, 1964.1578169723, 1888.41633486106, 1815.7290383132, 1745.96740917324, 1679.00856203875, 1614.73498756912, 1493.79904383271, 1382.31801586706, 1279.521859912, 1184.7057419395, 1097.2243057411, 1016.48646315535, 941.950657214793, 873.120553790494, 809.541121618019, 750.795064476237, 696.499572779063, 646.303364987139, 599.883992079884, 556.945380881736, 517.215594338406, 480.444788915094, 446.403351161439, 385.681220247682, 333.555873858821, 288.763114581163, 250.231488681989, 217.051870589624, 188.452007384211, 163.775188625027, 142.462351590548, 124.037050920082, 108.092819462358, 82.3094156037224, 62.8953102401411, 48.2241664157767, 37.0981284161673, 22.1670582372735, 13.4096450851924, 8.20784933451328, 5.08055555189588, 3.17866862342402, 2.00922359280587, 1.28253735906426, 0.826403683220299, 0.537313331301013, 0.352386216158032, 0.233033412505007, 0.155341000382931, 0.155341000382931, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]_Comp[SS_BSC&Cnv_BWC__psi2s]4",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 232,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 230,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 13825.9908885877,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 13825.9908885877,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 12569.0826259888,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 231,
      "fX" : [5.197, 5.197, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.258125, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.2736875, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.287, 5.287375, 5.28775, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 12.3832100839696, 12.3832100839696, 15.2575013992211, 17.9555547841088, 20.5144605705464, 22.9797562626222, 25.4097580445543, 27.8821046221876, 30.5037811337504, 33.4266933620032, 36.8722254525956, 41.1705688410873, 46.8247517133559, 54.6167259452964, 65.7864685547138, 82.340518357898, 93.599396280329, 107.595204690338, 125.106411386722, 147.155953441066, 175.096522068569, 210.7286850609, 232.153568119002, 256.465744332933, 284.100567870133, 315.565668107694, 351.454105793283, 392.460139867431, 439.398167039382, 493.225526981492, 555.070029538207, 589.405821419162, 626.263265442556, 665.847276390908, 708.381020037895, 754.107684058037, 803.292435070435, 856.224582905835, 913.219975751232, 974.623652724588, 1040.81278371057, 1112.19992999936, 1189.23666347556, 1272.41758687318, 1362.28480302584, 1459.43288719237, 1564.51442353279, 1678.24617477322, 1801.41596317227, 1866.80761830486, 1934.89035125197, 2005.7861929299, 2079.62322257441, 2156.53589326293, 2236.66537635305, 2320.15992601854, 2407.17526514258, 2497.87499391286, 2592.4310225535, 2691.02402972585, 2793.84394823431, 2901.09047978474, 3012.973640663, 3129.71434032935, 3251.54499506226, 3378.71017893334, 3511.46731455402, 3650.08740620504, 3794.85581814374, 3946.0731010809, 4104.05587003127, 4268.49943154314, 4436.79521862558, 4608.53248734144, 4783.5970730118, 4961.86318379297, 5143.19331947074, 5327.43822947493, 5514.43691176784, 5895.9931190866, 6286.34156656644, 6683.78114102722, 7086.43787491271, 7492.27586822195, 8304.62911900839, 8706.40333900801, 9101.9189988736, 9296.52576074685, 9488.59728375957, 9677.80565647305, 9863.82244177237, 10046.3196074122, 10224.9704733935, 10399.4506724266, 10569.439119599, 10734.6189872505, 10894.6786809612, 11049.312812485, 11198.2231654088, 11341.1196492893, 11477.7212380156, 11607.7568881656, 11730.966433167, 11847.1014491453, 11955.9260884305, 12057.2178768151, 12150.7684707944, 12236.3843711832, 12313.8875896908, 12383.11626524, 12443.9252270463, 12496.1865017112, 12539.7897618559, 12574.6427140915, 12600.6714244158, 12617.8205794324, 12626.053682099, 12625.3531810363, 12615.720532756, 12597.1761964989, 12569.7595617085, 12533.5288085013, 12488.560701823, 12434.9503203136, 12372.8107212179, 12302.2725429976, 12223.4835475979, 12136.6081046144, 12041.8266198801, 11939.3349112526, 11829.3435346233, 11712.0770633958, 11587.7733248809, 11456.6825972412, 11319.0667707758, 11175.1984774749, 11025.3601928848, 10869.8433144164, 10708.9472202918, 10542.9783133684, 10372.2490540904, 10197.0769868156, 10017.7837637292, 9834.69417050211, 9648.13515777664, 9458.43488245802, 9265.9217626755, 8873.76642342308, 8474.26700973045, 6852.41526558843, 6452.4651850057, 6058.83351923108, 5673.29572770072, 5484.06844595784, 5297.44950172657, 5113.60982050647, 4932.70860847958, 4754.89331782002, 4580.29965416477, 4409.05162471427, 4241.26162528829, 4077.03056453426, 3916.5468443864, 3761.90366432095, 3613.69575577587, 3471.64363197092, 3335.48044803802, 3204.95140649383, 3079.81319173553, 2959.83343209119, 2844.79018803321, 2734.47146523588, 2628.67475122694, 2527.20657444819, 2429.88208460195, 2336.52465321797, 2246.96549343118, 2161.04329801247, 2078.60389474415, 1999.49991827871, 1923.59049766361, 1850.74095875693, 1780.8225407981, 1713.71212643612, 1649.29198455261, 1528.0770664174, 1416.33463644209, 1313.29319831001, 1218.24658879586, 1130.54823500672, 1049.60593475123, 974.877110723098, 905.864493993063, 842.112196617316, 783.20213706504, 728.750785663368, 678.40620041071, 631.845326348233, 588.77153423753, 548.912376598845, 512.017541244267, 477.856984316705, 416.909797906294, 364.574695839379, 319.58511994897, 280.86761993811, 247.511380311617, 218.742716704409, 193.903705352766, 172.434254479163, 137.76486995905, 111.695047416226, 92.0039753239267, 77.0624448391257, 65.6705318651016, 50.2157331082885, 40.9396931213913, 35.2207623585772, 31.5762688698853, 29.1566647169058, 27.4691191654113, 26.2243862850017, 25.2508424519495, 24.4456187920327, 23.7464845690674, 23.1154824088644, 22.5292978487751, 22.5292978487751, 22.5292978487751, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mpsi2s|aux_rng2]_Norm[mbpsi2s,mpsi2s]5",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 13888.6590503089,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 13888.6590503089,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 12626.053682099,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[aux_rng2]",
      "fTitle" : "Histogram of ds_1000_plot__mbpsi2s",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 50,
      "fX" : [5.2015, 5.2045, 5.2075, 5.2105, 5.2135, 5.2165, 5.2195, 5.2225, 5.2255, 5.2285, 5.2315, 5.2345, 5.2375, 5.2405, 5.2435, 5.2465, 5.2495, 5.2525, 5.2555, 5.2585, 5.2615, 5.2645, 5.2675, 5.2705, 5.2735, 5.2765, 5.2795, 5.2825, 5.2855, 5.2885, 5.2915, 5.2945, 5.2975, 5.3005, 5.3035, 5.3065, 5.3095, 5.3125, 5.3155, 5.3185, 5.3215, 5.3245, 5.3275, 5.3305, 5.3335, 5.3365, 5.3395, 5.3425, 5.3455, 5.3485],
      "fY" : [13, 10, 12, 19, 17, 25, 15, 14, 25, 25, 31, 36, 45, 56, 71, 107, 151, 203, 325, 539, 1063, 1903, 3399, 5894, 8849, 11838, 12786, 11468, 8320, 5208, 3042, 1705, 908, 484, 250, 137, 143, 74, 53, 61, 66, 50, 36, 40, 30, 36, 27, 27, 22, 17],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[aux_rng2]3001",
        "fTitle" : "Histogram of ds_1000_plot__mbpsi2s",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 6.20217500457452,
          "fXmax" : 14188.844801284,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14188.844801284,
        "fMinimum" : 6.20217500457452,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEXhigh" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEYlow" : [3.5586623304375, 3.10869443936164, 3.41526599430015, 4.32021937465496, 4.08218389934171, 4.96633466721007, 3.82938009857506, 3.69650031882412, 4.96633466721007, 4.96633466721007, 5.53756532580577, 5.97199579039322, 6.68317934450653, 7.46090009529179, 8.40625831343334, 9.85615758860399, 11.7983738762488, 13.7565774293832, 17.5346887968714, 22.7217570394663, 32.1075144713607, 43.1262535636513, 57.8030873968096, 76.2740190429031, 93.5704523216518, 108.303722362794, 112.576301672809, 106.58991549161, 90.7154044007912, 71.6682062961245, 54.6565952538767, 40.7946727799119, 29.6371863318393, 21.5056810846654, 15.3192920195564, 11.21537451386, 11.4687092035858, 8.58284357448568, 7.2570651471718, 7.78877941552809, 8.10340262167422, 7.04733682585609, 5.97199579039322, 6.29800017766426, 5.44652245543606, 5.97199579039322, 5.16377123855587, 5.16377123855587, 4.65450239544497, 4.08218389934171],
      "fEYhigh" : [4.69757337260906, 4.26694976100939, 4.55981905739127, 5.4351961614818, 5.20371938988384, 6.06658917312032, 4.95873843272062, 4.83038075568817, 6.06658917312032, 6.06658917312032, 6.62760123878468, 7.0555452840609, 7.75790450041968, 8.52787944162286, 9.46573571303071, 10.856157588604, 12.7983738762488, 14.7565774293832, 18.5346887968714, 23.7217570394663, 33.1075144713607, 44.1262535636513, 58.8030873968096, 77.2740190429031, 94.5704523216518, 109.303722362794, 113.576301672809, 107.58991549161, 91.7154044007912, 72.6682062961245, 55.6565952538767, 41.7946727799119, 30.6371863318393, 22.5056810846654, 16.3192920195564, 12.21537451386, 12.4687092035858, 9.6411014957652, 8.32591576152109, 8.85295233843901, 9.16509432622888, 8.1182246064733, 7.0555452840609, 7.37726075879658, 6.53804637266794, 7.0555452840609, 6.2602438465527, 6.2602438465527, 5.76136640411342, 5.20371938988384],
      "_yAxisLabel" : "Events \/ ( 0.003 )",
      "_ymin" : 0,
      "_ymax" : 12899.5763016728,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00299999999999999,
      "_nSigma" : 1,
      "_entries" : 79675,
      "_rawEntries" : 85075
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.66566265061214,
  "fY1" : -3658.53653550337,
  "fX2" : 3.70180722897893,
  "fY2" : 26829.2682677516,
  "fXtoAbsPixelk" : -101416.666466722,
  "fXtoPixelk" : -101416.666466722,
  "fXtoPixel" : 27666.666625688,
  "fYtoAbsPixelk" : 704.000051072881,
  "fYtoPixelk" : 704.000051072881,
  "fYtoPixel" : -0.0262400000643729,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.66566265061214,
  "fPixeltoXk" : 3.66566265061214,
  "fPixeltoX" : 3.61445783667889e-5,
  "fAbsPixeltoYk" : 26829.2682677516,
  "fPixeltoYk" : -3658.53653550337,
  "fPixeltoY" : -38.1097560040688,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.67,
  "fUymin" : -1e-10,
  "fUxmax" : 3.7,
  "fUymax" : 25000,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.67,
      "fY1" : -1e-10,
      "fX2" : 3.7,
      "fY2" : 25000,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_14974500",
      "fTitle" : "A RooPlot of \"m134BC*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 26,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 24,
        "fXmin" : 3.67,
        "fXmax" : 3.7,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -405,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.0705,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 3,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 25000,
      "fMinimum" : -1e-10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 18195.0464573812, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[ps2D_BXY_C]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 38,
      "fX" : [3.66875, 3.66875, 3.67, 3.67125, 3.6725, 3.67375, 3.675, 3.67625, 3.6775, 3.67875, 3.68, 3.68125, 3.6825, 3.68375, 3.685, 3.68625, 3.6875, 3.68875, 3.69, 3.690625, 3.69125, 3.691875, 3.6925, 3.693125, 3.69375, 3.694375, 3.695, 3.695625, 3.69625, 3.696875, 3.6975, 3.698125, 3.69875, 3.699375, 3.7, 3.7, 3.70125, 3.70125],
      "fY" : [0, 60.6059191227208, 60.6059191227208, 59.7105844143318, 58.7950174726158, 57.859106736217, 56.9027410185752, 55.9258095085105, 54.9282017708161, 53.9098077468482, 52.8705177551191, 51.8102224918958, 50.7288130317949, 49.6261808283858, 48.5022177147906, 47.3568159042904, 46.1898679909319, 45.0012669501341, 43.7909061393034, 43.1775325989146, 42.5586792984425, 41.9343330152705, 41.30448055077, 40.6691087303215, 40.0282044033347, 39.3817544432659, 38.7297457476385, 38.0721652380635, 37.4089998602573, 36.7402365840614, 36.0658624034645, 35.3858643366186, 34.700229425861, 34.0089447377331, 33.311997363, 33.311997363, 33.311997363, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[ps2D_BXY_C]6",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.6655,
          "fXmax" : 3.7045,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 66.6665110349929,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 66.6665110349929,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 60.6059191227208,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[SB_BSC&Cnv_BWC__psi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 28,
      "fX" : [3.67, 3.67, 3.67125, 3.6725, 3.67375, 3.675, 3.67625, 3.6775, 3.67875, 3.68, 3.68125, 3.6825, 3.68375, 3.685, 3.68625, 3.6875, 3.68875, 3.69, 3.69125, 3.6925, 3.69375, 3.695, 3.69625, 3.6975, 3.69875, 3.7, 3.7, 3.7],
      "fY" : [0, 31.6002846079149, 30.2841230036691, 28.9679613994238, 27.651799795178, 26.3356381909327, 25.0194765866869, 23.7033149824411, 22.3871533781958, 21.07099177395, 19.7548301697046, 18.4386685654588, 17.1225069612135, 15.8063453569677, 14.4901837527219, 13.1740221484766, 11.8578605442308, 10.5416989399855, 9.22553733573971, 7.90937573149439, 6.59321412724859, 5.2770525230028, 3.96089091875748, 2.64472931451168, 1.32856771026636, 0.0124061060205704, 0.0124061060205704, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[SB_BSC&Cnv_BWC__psi2s]7",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 34.7603130687064,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 34.7603130687064,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 31.6002846079149,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[BS_BSC&Cnv_BWC__psi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 208,
      "fX" : [3.67, 3.67, 3.67125, 3.6725, 3.67375, 3.674375, 3.675, 3.675625, 3.67625, 3.6765625, 3.676875, 3.6771875, 3.6775, 3.6778125, 3.678125, 3.6784375, 3.67859375, 3.67875, 3.67890625, 3.6790625, 3.67921875, 3.679375, 3.67953125, 3.6796875, 3.67984375, 3.68, 3.68015625, 3.6803125, 3.68046875, 3.680625, 3.68078125, 3.680859375, 3.6809375, 3.681015625, 3.68109375, 3.681171875, 3.68125, 3.681328125, 3.68140625, 3.681484375, 3.6815625, 3.681640625, 3.68171875, 3.681796875, 3.681875, 3.681953125, 3.68203125, 3.682109375, 3.6821875, 3.682265625, 3.68234375, 3.682421875, 3.6825, 3.682578125, 3.68265625, 3.682734375, 3.6828125, 3.682890625, 3.68296875, 3.683046875, 3.683125, 3.683203125, 3.68328125, 3.683359375, 3.6834375, 3.683515625, 3.68359375, 3.683671875, 3.68375, 3.68390625, 3.6840625, 3.68421875, 3.684296875, 3.684375, 3.684453125, 3.68453125, 3.684609375, 3.6846875, 3.684765625, 3.68484375, 3.6848828125, 3.684921875, 3.6849609375, 3.685, 3.6850390625, 3.685078125, 3.6851171875, 3.68515625, 3.6851953125, 3.685234375, 3.6852734375, 3.6853125, 3.6853515625, 3.685390625, 3.6854296875, 3.68546875, 3.6855078125, 3.685546875, 3.6855859375, 3.685625, 3.6856640625, 3.685703125, 3.6857421875, 3.68578125, 3.6858203125, 3.685859375, 3.6858984375, 3.6859375, 3.6859765625, 3.686015625, 3.6860546875, 3.68609375, 3.6861328125, 3.686171875, 3.6862109375, 3.68625, 3.6862890625, 3.686328125, 3.6863671875, 3.68640625, 3.6864453125, 3.686484375, 3.6865234375, 3.6865625, 3.6866015625, 3.686640625, 3.6866796875, 3.68671875, 3.6867578125, 3.686796875, 3.6868359375, 3.686875, 3.6869140625, 3.686953125, 3.6869921875, 3.68703125, 3.6870703125, 3.687109375, 3.6871484375, 3.6871875, 3.6872265625, 3.687265625, 3.68734375, 3.687421875, 3.6875, 3.68875, 3.688828125, 3.68890625, 3.688984375, 3.6890625, 3.689140625, 3.68921875, 3.689296875, 3.689375, 3.689453125, 3.68953125, 3.689609375, 3.6896875, 3.689765625, 3.68984375, 3.689921875, 3.69, 3.690078125, 3.69015625, 3.690234375, 3.6903125, 3.690390625, 3.69046875, 3.690546875, 3.690625, 3.690703125, 3.69078125, 3.690859375, 3.6909375, 3.691015625, 3.69109375, 3.691171875, 3.69125, 3.691328125, 3.69140625, 3.6915625, 3.69171875, 3.691875, 3.69203125, 3.6921875, 3.69234375, 3.6925, 3.69265625, 3.6928125, 3.69296875, 3.693125, 3.69328125, 3.6934375, 3.69375, 3.6940625, 3.694375, 3.6946875, 3.695, 3.6953125, 3.695625, 3.69625, 3.696875, 3.6975, 3.698125, 3.69875, 3.7, 3.7, 3.7],
      "fY" : [0, 1.37427628961793e-8, 1.59995507518557e-8, 2.14787227042873e-8, 3.16450242752314e-8, 3.9489660520285e-8, 5.010890849689e-8, 6.46006902833806e-8, 8.45550557444714e-8, 9.72668061646574e-8, 1.12285029280035e-7, 1.30068685443111e-7, 1.51174491975073e-7, 1.76278819940934e-7, 2.06204723538161e-7, 2.41955343680028e-7, 2.62387623965961e-7, 2.84755232160884e-7, 3.09254219881608e-7, 3.36101519468573e-7, 3.65537254291054e-7, 3.97827310896202e-7, 4.33266202266607e-7, 4.72180254655966e-7, 5.14931153516511e-7, 5.61919887285641e-7, 6.13591130731227e-7, 6.70438112975082e-7, 7.33008017067528e-7, 8.0190795973322e-7, 8.77811599282923e-7, 9.18620295899866e-7, 9.61466416276884e-7, 1.00645624089684e-6, 1.05370170262936e-6, 1.10332067626768e-6, 1.15543727910459e-6, 1.21018218196985e-6, 1.26769292983454e-6, 1.32811427064394e-6, 1.39159849046292e-6, 1.45830575226626e-6, 1.52840443468397e-6, 1.60207146570806e-6, 1.67949264417946e-6, 1.76086294016031e-6, 1.84638676073945e-6, 1.93627816361253e-6, 2.0307609934244e-6, 2.13006890555979e-6, 2.23444522666037e-6, 2.34414257759144e-6, 2.45942214750537e-6, 2.58055244745327e-6, 2.70780727043101e-6, 2.84146240607479e-6, 2.98179032735271e-6, 3.12905142283704e-6, 3.28347901154691e-6, 3.44525246978629e-6, 3.61444645808539e-6, 3.79093381998445e-6, 3.97423574405883e-6, 4.16347989293183e-6, 4.35769268315723e-6, 4.55606558816472e-6, 4.7579401967932e-6, 4.96272898686097e-6, 5.16986770035594e-6, 5.5889276415635e-6, 6.01045133079604e-6, 6.42950581151917e-6, 6.63649458493529e-6, 6.84090452631541e-6, 7.04205886158691e-6, 7.23927510377529e-6, 7.43186852050538e-6, 7.61915579978001e-6, 7.80045886398333e-6, 7.97510879012702e-6, 8.05973327095504e-6, 8.14244979368644e-6, 8.22317909567757e-6, 8.30184323575186e-6, 8.3783657177537e-6, 8.45267161328318e-6, 8.52468768293173e-6, 8.59434249546492e-6, 8.66156654512084e-6, 8.72629236657171e-6, 8.78845464728081e-6, 8.8479903369684e-6, 8.90483875393113e-6, 8.95894168794235e-6, 9.01024349948966e-6, 9.05869121509522e-6, 9.10423461843786e-6, 9.14682633732475e-6, 9.18642192572567e-6, 9.22297994124875e-6, 9.25646201756352e-6, 9.28683293165589e-6, 9.31406066574103e-6, 9.3381164636838e-6, 9.35897488177767e-6, 9.37661383375938e-6, 9.3910146299422e-6, 9.40216201037148e-6, 9.4100441719152e-6, 9.41465278922352e-6, 9.41598302950336e-6, 9.41403356106933e-6, 9.40880655565104e-6, 9.4003076844503e-6, 9.38854610795781e-6, 9.37353445955678e-6, 9.35528882295332e-6, 9.33382870349232e-6, 9.30917699343254e-6, 9.28135993126595e-6, 9.25040705523045e-6, 9.21635115093137e-6, 9.17922819358394e-6, 9.13907728466129e-6, 9.09594058328278e-6, 9.04986323247703e-6, 9.00089328051017e-6, 8.94908159746769e-6, 8.89448178730894e-6, 8.8371500956063e-6, 8.77714531319559e-6, 8.71452867598493e-6, 8.64936376116263e-6, 8.58171638006258e-6, 8.5116544679421e-6, 8.43924797095963e-6, 8.36456873060833e-6, 8.28769036590183e-6, 8.20868815358928e-6, 8.12763890669378e-6, 8.04462085167257e-6, 7.95971350448768e-6, 7.78455469628076e-6, 7.60281965163428e-6, 7.41517816761069e-6, 4.1509535477742e-6, 3.96261248196111e-6, 3.78035053309711e-6, 3.60498810154496e-6, 3.43693752480592e-6, 3.27628543776851e-6, 3.1229372345683e-6, 2.97670435388194e-6, 2.83734973521779e-6, 2.70461210801723e-6, 2.57821967705658e-6, 2.45789819851681e-6, 2.34337590486372e-6, 2.23438656290022e-6, 2.13067137617795e-6, 2.03198014628576e-6, 1.93807194548472e-6, 1.84871546035147e-6, 1.76368911063843e-6, 1.68278101315976e-6, 1.60578883894185e-6, 1.53251959648754e-6, 1.46278936553665e-6, 1.39642299808414e-6, 1.33325379909916e-6, 1.27312319598844e-6, 1.21588040342211e-6, 1.16138208838667e-6, 1.10949203901179e-6, 1.06008083975091e-6, 1.01302555475686e-6, 9.68209420706481e-7, 9.25521550119785e-7, 8.848566453763e-7, 8.46114724070683e-7, 7.74024909426537e-7, 7.0854882534127e-7, 6.49052540870705e-7, 5.94964620979423e-7, 5.45769914491404e-7, 5.01003938165815e-7, 4.60247808762411e-7, 4.23123676225834e-7, 3.89290612464197e-7, 3.58440913041415e-7, 3.30296772052827e-7, 3.04607293711643e-7, 2.81145806993478e-7, 2.4010701790501e-7, 2.0576578507648e-7, 1.76964074573337e-7, 1.5275239448677e-7, 1.32350969419491e-7, 1.15118334093048e-7, 1.00525899007419e-7, 7.75917789544448e-8, 6.08847320926481e-8, 4.85698389625464e-8, 3.93719977573817e-8, 3.23950552696692e-8, 2.27837461422034e-8, 2.27837461422034e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[BS_BSC&Cnv_BWC__psi2s]8",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 210,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 208,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.03575813324537e-5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.03575813324537e-5,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 9.41598302950336e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[SS_BSC&Cnv_BWC__psi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 208,
      "fX" : [3.67, 3.67, 3.67125, 3.6725, 3.67375, 3.674375, 3.675, 3.675625, 3.67625, 3.6765625, 3.676875, 3.6771875, 3.6775, 3.6778125, 3.678125, 3.6784375, 3.67859375, 3.67875, 3.67890625, 3.6790625, 3.67921875, 3.679375, 3.67953125, 3.6796875, 3.67984375, 3.68, 3.68015625, 3.6803125, 3.68046875, 3.680625, 3.68078125, 3.680859375, 3.6809375, 3.681015625, 3.68109375, 3.681171875, 3.68125, 3.681328125, 3.68140625, 3.681484375, 3.6815625, 3.681640625, 3.68171875, 3.681796875, 3.681875, 3.681953125, 3.68203125, 3.682109375, 3.6821875, 3.682265625, 3.68234375, 3.682421875, 3.6825, 3.682578125, 3.68265625, 3.682734375, 3.6828125, 3.682890625, 3.68296875, 3.683046875, 3.683125, 3.683203125, 3.68328125, 3.683359375, 3.6834375, 3.683515625, 3.68359375, 3.683671875, 3.68375, 3.68390625, 3.6840625, 3.68421875, 3.684296875, 3.684375, 3.684453125, 3.68453125, 3.684609375, 3.6846875, 3.684765625, 3.68484375, 3.6848828125, 3.684921875, 3.6849609375, 3.685, 3.6850390625, 3.685078125, 3.6851171875, 3.68515625, 3.6851953125, 3.685234375, 3.6852734375, 3.6853125, 3.6853515625, 3.685390625, 3.6854296875, 3.68546875, 3.6855078125, 3.685546875, 3.6855859375, 3.685625, 3.6856640625, 3.685703125, 3.6857421875, 3.68578125, 3.6858203125, 3.685859375, 3.6858984375, 3.6859375, 3.6859765625, 3.686015625, 3.6860546875, 3.68609375, 3.6861328125, 3.686171875, 3.6862109375, 3.68625, 3.6862890625, 3.686328125, 3.6863671875, 3.68640625, 3.6864453125, 3.686484375, 3.6865234375, 3.6865625, 3.6866015625, 3.686640625, 3.6866796875, 3.68671875, 3.6867578125, 3.686796875, 3.6868359375, 3.686875, 3.6869140625, 3.686953125, 3.6869921875, 3.68703125, 3.6870703125, 3.687109375, 3.6871484375, 3.6871875, 3.6872265625, 3.687265625, 3.68734375, 3.687421875, 3.6875, 3.68875, 3.688828125, 3.68890625, 3.688984375, 3.6890625, 3.689140625, 3.68921875, 3.689296875, 3.689375, 3.689453125, 3.68953125, 3.689609375, 3.6896875, 3.689765625, 3.68984375, 3.689921875, 3.69, 3.690078125, 3.69015625, 3.690234375, 3.6903125, 3.690390625, 3.69046875, 3.690546875, 3.690625, 3.690703125, 3.69078125, 3.690859375, 3.6909375, 3.691015625, 3.69109375, 3.691171875, 3.69125, 3.691328125, 3.69140625, 3.6915625, 3.69171875, 3.691875, 3.69203125, 3.6921875, 3.69234375, 3.6925, 3.69265625, 3.6928125, 3.69296875, 3.693125, 3.69328125, 3.6934375, 3.69375, 3.6940625, 3.694375, 3.6946875, 3.695, 3.6953125, 3.695625, 3.69625, 3.696875, 3.6975, 3.698125, 3.69875, 3.7, 3.7, 3.7],
      "fY" : [0, 25.2005342177136, 29.3388767045002, 39.3862057106913, 58.0284709190505, 72.4134257940234, 91.8862729953107, 118.460306582663, 155.051250732241, 178.361185121053, 205.900570641089, 238.511017247736, 277.213394907835, 323.247986401244, 378.12405195627, 443.681082445393, 481.148393959202, 522.164576799791, 567.089136949709, 616.319870027598, 670.29709776713, 729.508384647163, 794.493788336694, 865.851703495122, 944.245364050285, 1030.41007504339, 1125.16125050639, 1229.40334010893, 1344.13973052713, 1470.48371069053, 1609.67058891668, 1684.50277246264, 1763.07104369124, 1845.57029244851, 1932.20577353893, 2023.19363765815, 2118.76148256856, 2219.14892345827, 2324.60818084336, 2435.40468355903, 2551.8176833262, 2674.14087600183, 2802.68302274697, 2937.7685619551, 3079.73819877295, 3228.94945590239, 3385.77716101644, 3550.61383840764, 3723.86995900347, 3905.97398399202, 4097.37210904777, 4298.52757295375, 4509.9193264291, 4732.03974658767, 4965.39089621066, 5210.4784993811, 5467.80219830398, 5737.8394756496, 6021.01817580197, 6317.6672267008, 6627.92353569586, 6951.55393200925, 7287.6804041536, 7634.70331979323, 7990.83738850757, 8354.59998983268, 8724.78377462635, 9100.31138508536, 9480.1481236421, 10248.5914466809, 11021.5526215429, 11789.9859315206, 12169.5477202644, 12544.3806240339, 12913.2436210416, 13274.8852135731, 13628.0497864526, 13971.4843290957, 14303.9454293671, 14624.206462258, 14779.3850199377, 14931.0648951717, 15079.1007415709, 15223.3496359617, 15363.6713049507, 15499.928349987, 15631.9864696762, 15759.7146783291, 15882.985521056, 16001.6752845748, 16115.6642032438, 16224.8366597929, 16329.0813802843, 16428.2916228046, 16522.3653594393, 16611.2054510651, 16694.719814443, 16772.821581701, 16845.4292507634, 16912.4668274196, 16973.8639581294, 17029.55605335, 17079.4844010678, 17123.5962702582, 17161.8450040007, 17194.1901020234, 17220.5972924631, 17241.0385926637, 17255.4923588526, 17263.9433245756, 17266.3826277888, 17262.8078265389, 17253.2229031945, 17237.6382572158, 17216.0706864811, 17188.5433572205, 17155.0857626288, 17115.7336702673, 17070.5290583868, 17019.520041331, 16962.7607842906, 16900.3114072558, 16832.237879104, 16758.6119014296, 16679.5107827288, 16595.0173031851, 16505.2195704073, 16410.2108664623, 16310.0894866072, 16204.9585701076, 16094.9259235582, 15980.1038371593, 15860.6088943898, 15736.5617755514, 15608.0870556505, 15475.3129971459, 15338.371338031, 15197.3970757939, 15052.5282477644, 14903.9057083856, 14751.6729039594, 14595.9756453927, 14274.7814595438, 13941.5282232208, 13597.4441642494, 7611.73336883412, 7266.36646485131, 6932.14702778226, 6610.57945143559, 6302.41985198589, 6007.82709453835, 5726.62769735991, 5458.47588965346, 5202.93696617989, 4959.53182694287, 4727.76207253857, 4507.12481349729, 4297.12170119021, 4097.26453547568, 3907.07875321076, 3726.10555774234, 3553.90315233896, 3390.04737034034, 3234.13189311512, 3085.7681838374, 2944.58522553912, 2810.22912367483, 2682.36261791015, 2560.66453386933, 2444.82919765982, 2334.56582975693, 2229.5979303845, 2129.662665312, 2034.51025857185, 1943.90339682805, 1857.61664877199, 1775.43590184546, 1697.15781820767, 1622.5893103181, 1551.54703731246, 1419.35368911801, 1299.28814553714, 1190.18794756719, 1091.00523690832, 1000.79536473434, 918.706593596766, 843.970804194651, 775.895121061746, 713.854373691197, 657.284314833081, 605.67552310982, 558.567923068768, 515.545860961888, 440.291749653237, 377.319156768408, 324.504559256512, 280.106844102778, 242.696112768614, 211.096090306891, 184.337485616316, 142.282472260245, 111.646237807368, 89.0640330456969, 72.1976639050135, 59.4038262156868, 41.7792680119602, 41.7792680119602, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]_Comp[SS_BSC&Cnv_BWC__psi2s]9",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 210,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 208,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 18993.0208905676,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 18993.0208905676,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 17266.3826277888,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]",
      "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 210,
      "fX" : [3.66875, 3.66875, 3.67, 3.67125, 3.6725, 3.67375, 3.674375, 3.675, 3.675625, 3.67625, 3.6765625, 3.676875, 3.6771875, 3.6775, 3.6778125, 3.678125, 3.6784375, 3.67859375, 3.67875, 3.67890625, 3.6790625, 3.67921875, 3.679375, 3.67953125, 3.6796875, 3.67984375, 3.68, 3.68015625, 3.6803125, 3.68046875, 3.680625, 3.68078125, 3.680859375, 3.6809375, 3.681015625, 3.68109375, 3.681171875, 3.68125, 3.681328125, 3.68140625, 3.681484375, 3.6815625, 3.681640625, 3.68171875, 3.681796875, 3.681875, 3.681953125, 3.68203125, 3.682109375, 3.6821875, 3.682265625, 3.68234375, 3.682421875, 3.6825, 3.682578125, 3.68265625, 3.682734375, 3.6828125, 3.682890625, 3.68296875, 3.683046875, 3.683125, 3.683203125, 3.68328125, 3.683359375, 3.6834375, 3.683515625, 3.68359375, 3.683671875, 3.68375, 3.68390625, 3.6840625, 3.68421875, 3.684296875, 3.684375, 3.684453125, 3.68453125, 3.684609375, 3.6846875, 3.684765625, 3.68484375, 3.6848828125, 3.684921875, 3.6849609375, 3.685, 3.6850390625, 3.685078125, 3.6851171875, 3.68515625, 3.6851953125, 3.685234375, 3.6852734375, 3.6853125, 3.6853515625, 3.685390625, 3.6854296875, 3.68546875, 3.6855078125, 3.685546875, 3.6855859375, 3.685625, 3.6856640625, 3.685703125, 3.6857421875, 3.68578125, 3.6858203125, 3.685859375, 3.6858984375, 3.6859375, 3.6859765625, 3.686015625, 3.6860546875, 3.68609375, 3.6861328125, 3.686171875, 3.6862109375, 3.68625, 3.6862890625, 3.686328125, 3.6863671875, 3.68640625, 3.6864453125, 3.686484375, 3.6865234375, 3.6865625, 3.6866015625, 3.686640625, 3.6866796875, 3.68671875, 3.6867578125, 3.686796875, 3.6868359375, 3.686875, 3.6869140625, 3.686953125, 3.6869921875, 3.68703125, 3.6870703125, 3.687109375, 3.6871484375, 3.6871875, 3.6872265625, 3.687265625, 3.68734375, 3.687421875, 3.6875, 3.68875, 3.688828125, 3.68890625, 3.688984375, 3.6890625, 3.689140625, 3.68921875, 3.689296875, 3.689375, 3.689453125, 3.68953125, 3.689609375, 3.6896875, 3.689765625, 3.68984375, 3.689921875, 3.69, 3.690078125, 3.69015625, 3.690234375, 3.6903125, 3.690390625, 3.69046875, 3.690546875, 3.690625, 3.690703125, 3.69078125, 3.690859375, 3.6909375, 3.691015625, 3.69109375, 3.691171875, 3.69125, 3.691328125, 3.69140625, 3.6915625, 3.69171875, 3.691875, 3.69203125, 3.6921875, 3.69234375, 3.6925, 3.69265625, 3.6928125, 3.69296875, 3.693125, 3.69328125, 3.6934375, 3.69375, 3.6940625, 3.694375, 3.6946875, 3.695, 3.6953125, 3.695625, 3.69625, 3.696875, 3.6975, 3.698125, 3.69875, 3.7, 3.7, 3.70125, 3.70125],
      "fY" : [0, 117.406737962092, 117.406737962092, 119.333584138501, 127.14918460421, 143.539377482091, 156.790632511124, 175.124652254927, 200.554716934688, 235.996536911993, 258.729971679977, 285.691563593554, 317.72292088816, 355.844911812266, 401.297817428949, 455.590896251349, 520.563637438441, 557.738315302699, 598.461538209591, 643.092811927962, 692.029931862865, 745.713219534496, 804.63023920836, 869.321048340217, 940.384041376352, 1018.48245203162, 1104.35158513438, 1198.80685450386, 1302.75270959714, 1417.1925368779, 1543.23962506342, 1682.12928225912, 1756.8127318289, 1835.23218673871, 1917.5825368081, 2004.06903681513, 2094.90783742898, 2190.3265363856, 2290.56474884669, 2395.87469530194, 2506.52180456015, 2622.78532831584, 2744.95896239963, 2873.3514679462, 3008.28728332269, 3150.10711364952, 3299.16848160225, 3455.84621482759, 3620.53283759182, 3793.63882079615, 3975.59262560242, 4166.84044765888, 4367.84552572236, 4579.08681048577, 4801.05667903681, 5034.25719413046, 5279.1940798236, 5536.36697829505, 5806.25337218895, 6089.2811058631, 6385.77910723096, 6695.88428361598, 7019.3634642137, 7355.33863750988, 7702.21017114157, 8058.19277466082, 8421.80382757652, 8791.83598071939, 9167.21187625925, 9546.89681660156, 10315.036293218, 11087.6932881533, 11855.8220844842, 12235.2314911921, 12609.9119294148, 12978.6223773378, 13340.1113372196, 13693.1231938574, 14036.40493664, 14368.7131534049, 14688.8212191165, 14843.9232618208, 14995.5266011511, 15143.4858907149, 15287.6582073353, 15427.9032776155, 15564.0837030012, 15696.0651820947, 15823.7167292034, 15946.9108894343, 16065.5239495019, 16179.4361437613, 16288.5318549389, 16392.6998090935, 16491.8332643085, 16585.8301926661, 16674.5934550395, 16758.0309681865, 16836.0558642318, 16908.5866410961, 16975.5473045659, 17036.8675010974, 17092.4826411445, 17142.3340126904, 17186.3688847072, 17224.540600271, 17256.8086591067, 17283.1387893477, 17303.5030083346, 17317.8796722918, 17326.2535147614, 17328.6156736964, 17324.9637071403, 17315.3015974584, 17299.6397441075, 17277.9949449628, 17250.390366251, 17216.8555011638, 17177.4261172591, 17132.1441927847, 17081.0578420807, 17024.2212303348, 16961.6944775338, 16893.543552552, 16819.8401569806, 16740.6615993124, 16656.0906597279, 16566.2154458325, 16471.1292396899, 16370.9303365541, 16265.7218756874, 16155.6116636813, 16040.7119907328, 15921.1394403178, 15797.0146927347, 15668.4623229868, 15535.6105935295, 15398.5912423531, 15257.5392669426, 15112.5927046244, 14963.8924098387, 14811.5818288839, 14655.8067726639, 14334.4569281217, 14001.0479485683, 13656.808061804, 7668.59250047944, 7323.06832725508, 6988.69153592536, 6666.96652027371, 6358.64939644919, 6063.89902953108, 5782.54193776029, 5514.23235031354, 5258.53556192555, 5014.97247257377, 4783.04468282816, 4562.24930319282, 4352.08798501273, 4152.07252812004, 3961.72836934565, 3780.59671201027, 3608.23575935632, 3444.22134469738, 3288.14714937597, 3139.62463654009, 2998.2827891956, 2863.76771277099, 2735.74214690582, 2613.8849171983, 2497.89034972985, 2387.46766494979, 2282.34036305593, 2182.24560979179, 2086.93362916381, 1996.16710781002, 1909.72061439588, 1827.38003633723, 1748.94203576738, 1674.21352511987, 1603.01116350454, 1470.49738043188, 1350.11105825524, 1240.68973776513, 1141.18556045506, 1050.65387729232, 968.242950622087, 893.184660937163, 824.786132565218, 762.422194793435, 705.528600166061, 653.59592709981, 606.164099936446, 562.817464722462, 486.913168423927, 423.289004147265, 369.821447201868, 324.769382934956, 286.702911171606, 254.445755330004, 227.028622675785, 183.652363116852, 151.689284568948, 127.774624812243, 109.570176793393, 95.4326233842092, 75.1036715037645, 75.1036715037645, 75.1036715037645, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSC&Cnv_BWC__psi2s_Int[mbpsi2s|aux_rng1]_Norm[mbpsi2s,mpsi2s]10",
        "fTitle" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 212,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 210,
          "fXmin" : 3.6655,
          "fXmax" : 3.7045,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 19061.477241066,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 19061.477241066,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSC&Cnv_BWC__psi2s)",
      "_ymin" : 0,
      "_ymax" : 17328.6156736964,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[aux_rng1]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi2s",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 24,
      "fX" : [3.670625, 3.671875, 3.673125, 3.674375, 3.675625, 3.676875, 3.678125, 3.679375, 3.680625, 3.681875, 3.683125, 3.684375, 3.685625, 3.686875, 3.688125, 3.689375, 3.690625, 3.691875, 3.693125, 3.694375, 3.695625, 3.696875, 3.698125, 3.699375],
      "fY" : [137, 143, 150, 178, 248, 327, 488, 814, 1672, 3380, 6795, 12397, 16831, 16102, 10818, 5603, 2496, 1058, 569, 308, 196, 151, 137, 104],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[aux_rng1]3002",
        "fTitle" : "Histogram of ds_1000_plot__mpsi2s",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.667,
          "fXmax" : 3.703,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 84.860739964502,
          "fXmax" : 18647.9298670915,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 18647.9298670915,
        "fMinimum" : 84.860739964502,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4],
      "fEXhigh" : [6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4, 6.25000000000005e-4],
      "fEYlow" : [11.21537451386, 11.4687092035858, 11.7576506721313, 12.8510299228187, 15.2559512565887, 17.5900525151255, 21.5963797939843, 28.0350661467605, 40.3931534611847, 57.6399174406019, 81.9333063755175, 110.842938707401, 129.235307453291, 126.394641336819, 103.510816745184, 74.3548595616876, 49.4624859269434, 32.0307546792262, 23.3589605808803, 17.0570498660794, 13.5089257261219, 11.7983738762488, 11.21537451386, 9.71028892833107],
      "fEYhigh" : [12.21537451386, 12.4687092035858, 12.7576506721313, 13.8510299228187, 16.2559512565887, 18.5900525151255, 22.5963797939843, 29.0350661467605, 41.3931534611847, 58.6399174406019, 82.9333063755175, 111.842938707401, 130.235307453291, 127.394641336819, 104.510816745184, 75.3548595616876, 50.4624859269434, 33.0307546792262, 24.3589605808803, 18.0570498660794, 14.5089257261219, 12.7983738762488, 12.21537451386, 10.7102889283311],
      "_yAxisLabel" : "Events \/ ( 0.00125 )",
      "_ymin" : 0,
      "_ymax" : 16961.2353074533,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00125000000000001,
      "_nSigma" : 1,
      "_entries" : 81102,
      "_rawEntries" : 85075
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2c.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.17831325306072,
  "fY1" : -36.5853653551472,
  "fX2" : 5.35903614489466,
  "fY2" : 268.292682677524,
  "fXtoAbsPixelk" : -28653.3332411631,
  "fXtoPixelk" : -28653.3332411631,
  "fXtoPixel" : 5533.33332513771,
  "fYtoAbsPixelk" : 704.000051072621,
  "fYtoPixelk" : 704.000051072621,
  "fYtoPixel" : -2.62400000643625,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.17831325306072,
  "fPixeltoXk" : 5.17831325306072,
  "fPixeltoX" : 1.8072289183394e-4,
  "fAbsPixeltoYk" : 268.292682677524,
  "fPixeltoYk" : -36.5853653551472,
  "fPixeltoY" : -0.381097560040839,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.2,
  "fUymin" : -1e-10,
  "fUxmax" : 5.35,
  "fUymax" : 250,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.2,
      "fY1" : -1e-10,
      "fX2" : 5.35,
      "fY2" : 250,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_14ad7b90",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 5.2,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -405,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.0705,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 250,
      "fMinimum" : -1e-10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 151.2, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[ps2D_BXY_S]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 56,
      "fX" : [5.197, 5.197, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.245, 5.248, 5.251, 5.254, 5.257, 5.26, 5.263, 5.266, 5.269, 5.272, 5.275, 5.278, 5.281, 5.284, 5.287, 5.29, 5.293, 5.296, 5.299, 5.302, 5.305, 5.308, 5.311, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 9.636014920515, 9.636014920515, 9.61312614885603, 9.59024699767547, 9.56737746384463, 9.54451754423576, 9.52166723572199, 9.49882653517738, 9.4759954394769, 9.45317394549641, 9.43036205011272, 9.40755975020351, 9.38476704264741, 9.3619839243239, 9.33921039211345, 9.31644644289736, 9.29369207355789, 9.2709472809782, 9.24821206204235, 9.22548641363531, 9.20277033264295, 9.18006381595206, 9.15736686045033, 9.13467946302639, 9.11200162056971, 9.08933332997072, 9.06667458812075, 9.04402539191203, 9.02138573823768, 8.99875562399174, 8.97613504606915, 8.95352400136578, 8.93092248677838, 8.9083304992046, 8.88574803554302, 8.86317509269309, 8.8406116675552, 8.81805775703062, 8.79551335802153, 8.77297846743101, 8.75045308216305, 8.72793719912256, 8.70543081521529, 8.68293392734797, 8.66044653242818, 8.63796862736442, 8.6155002090661, 8.59304127444351, 8.57059182040786, 8.54815184387125, 8.52572134174668, 8.50330031094805, 8.50330031094805, 8.50330031094805, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[ps2D_BXY_S]11",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 10.5996164125665,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10.5996164125665,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 9.636014920515,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[SB_BSS&Cnv_3823__psi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 231,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 0.00393403742154832, 0.00513309375018183, 0.0067450058893246, 0.00892924354183956, 0.0119139830349102, 0.0160289714096119, 0.0217557752791352, 0.0298055526705193, 0.0412409869768385, 0.0576700971246309, 0.0815588127248882, 0.116742976246986, 0.169281019554209, 0.248899389918333, 0.371489821043122, 0.456573621685982, 0.563513023080707, 0.698558242126726, 0.869937320924988, 1.08854511697847, 1.36889537236338, 1.53806502519753, 1.73044556123257, 1.94954553273836, 2.19945401140305, 2.48494514763462, 2.81160313336761, 3.18597186426713, 3.61573456961531, 4.10992988643757, 4.67921235972396, 4.99585884082666, 5.33616723096764, 5.70207486486943, 6.09569173258329, 6.51931713409257, 6.97545806436651, 7.4668495217133, 7.99647695524676, 8.56760109316055, 9.18378542268834, 9.84892662556655, 10.5672883100212, 11.3435384223589, 12.1827907688258, 13.0906511322805, 14.0732685292913, 14.594695124976, 15.1373922225296, 15.7023076774472, 16.2904351819671, 16.9028166569411, 17.540544777732, 18.2047656421677, 18.8966815890948, 19.617554176622, 20.3687073297275, 21.1515306675287, 21.9674830211798, 22.8180961540784, 23.7049786968182, 24.6298203101483, 25.5943960900638, 26.6005712300899, 27.6503059568179, 28.7456607558197, 29.8888019062112, 31.082007343361, 32.32767287055, 33.6283187417967, 34.9865966395671, 36.4037283619546, 37.8582714955774, 39.3417973677567, 40.8532030424364, 42.3912797128809, 43.9547122811465, 45.5420793221539, 47.1518534469954, 50.431988650826, 53.7808196452182, 57.1824472251273, 60.619459094333, 67.523149166185, 70.9486280520302, 74.3274635827213, 77.6369779124282, 79.258532229155, 80.8540779221286, 82.4207062112172, 83.9555156940246, 85.4556211583653, 86.9181625016607, 88.3403137192935, 89.7192919229064, 91.0523663487899, 92.3368673158921, 93.5701950925966, 94.7498286312726, 95.8733341296912, 96.9383733787494, 97.9427118565259, 98.884226529528, 99.7609133230619, 100.570894223975, 101.312423980562, 101.983896366202, 102.583849975261, 103.110973522028, 103.56411061574, 103.942263987423, 104.244599146883, 104.470447451098, 104.619308568209, 104.690852324407, 104.684919924177, 104.601524537576, 104.440851251517, 104.203256385307, 103.889266173971, 103.499574826197, 103.035041966905, 102.496689477644, 101.885697751073, 101.203401378725, 100.451284294117, 99.6309743959426, 98.744237678593, 97.7929718996453, 96.7791998160664, 95.7050620228648, 94.5728094296457, 93.3847954120391, 92.1434676762467, 90.8513598759936, 89.5110830219641, 88.1253167243521, 86.6968003094582, 85.2283238513256, 83.7227191592242, 82.1828507613714, 80.6116069246288, 79.0118907490438, 77.3866113750173, 75.7386753395958, 72.3863958761307, 68.9779368130223, 62.0809975945442, 58.6345947038513, 55.2157742074978, 51.8425556383699, 48.5314913130992, 46.9040131905458, 45.2975662936974, 43.7137671627445, 42.1541270037204, 40.620050976786, 39.1128378949318, 37.6336803197738, 36.1836650395778, 34.7637739132555, 33.3748850628202, 32.0283991454473, 30.7388157092986, 29.5037560808706, 28.3208055038068, 27.187660995073, 26.1021259486803, 25.0621050106342, 24.0655992109402, 23.1107013392688, 22.1955915516014, 21.3185331958691, 20.4778688452382, 19.6720165283074, 18.8994661460576, 18.1587760659392, 17.4485698839953, 16.7675333464043, 16.1144114222834, 15.4880055200303, 14.8871708398855, 14.3108138557883, 13.7578899199633, 13.2274009840199, 12.7183934306751, 11.7612178785287, 10.8795469984519, 10.0671533197847, 9.31834521453833, 8.62791889433615, 7.99111487625111, 7.40357848591955, 6.86132400952402, 6.36070214489348, 5.89837043674199, 5.47126641219004, 5.07658316069044, 4.71174712759642, 4.37439791317667, 4.06236988916557, 3.77367546317762, 3.50648983772258, 3.03007769455125, 2.62129322978334, 2.27013078156652, 1.9681242395001, 1.70810117613287, 1.48397765838137, 1.29058677741734, 1.12353516582464, 0.854042024672739, 0.651712509550721, 0.499194910338278, 0.383774827027342, 0.296095540434121, 0.178084267629304, 0.108527227151523, 0.0669703380487862, 0.0418205187612114, 0.0264126075603011, 0.0168623211341229, 0.0108765910109697, 0.00708495680473881, 0.00465868521582463, 0.0030909794202957, 0.00206857524648507, 0.00139583795036792, 0.00139583795036792, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[SB_BSS&Cnv_3823__psi2]12",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 115.159937556847,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 115.159937556847,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 104.690852324407,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[BS_BSS&Cnv_3823__psi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 54,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.245, 5.248, 5.251, 5.254, 5.257, 5.26, 5.263, 5.266, 5.269, 5.272, 5.275, 5.278, 5.281, 5.284, 5.287, 5.29, 5.293, 5.296, 5.299, 5.302, 5.305, 5.308, 5.311, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 1.2510380199726, 1.22606270542047, 1.20108739086834, 1.17611207631621, 1.15113676176409, 1.12616144721196, 1.10118613265982, 1.07621081810769, 1.05123550355556, 1.02626018900343, 1.0012848744513, 0.976309559899175, 0.951334245347044, 0.926358930794913, 0.901383616242782, 0.876408301690651, 0.85143298713852, 0.826457672586388, 0.801482358034265, 0.776507043482133, 0.751531728930002, 0.726556414377871, 0.70158109982574, 0.676605785273609, 0.651630470721477, 0.626655156169346, 0.601679841617222, 0.576704527065091, 0.55172921251296, 0.526753897960829, 0.501778583408698, 0.476803268856566, 0.451827954304435, 0.426852639752311, 0.40187732520018, 0.376902010648049, 0.351926696095918, 0.326951381543787, 0.301976066991655, 0.277000752439524, 0.2520254378874, 0.227050123335269, 0.202074808783138, 0.177099494231007, 0.152124179678876, 0.127148865126744, 0.102173550574613, 0.0771982360224893, 0.0522229214703582, 0.0272476069182269, 0.00227229236609574, 0.00227229236609574, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[BS_BSS&Cnv_3823__psi2]13",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.37614182196986,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.37614182196986,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 1.2510380199726,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[SS_BSS&Cnv_3823__psi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 231,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 8.25495850375837e-4, 0.00107709895364888, 0.00141533335242313, 0.00187366125457007, 0.00249996187196811, 0.00336342743257889, 0.00456510711267386, 0.00625422623407294, 0.00865377218536608, 0.0121011624359226, 0.0171138335129201, 0.0244966766011298, 0.0355209582969328, 0.0522276205135325, 0.0779512935103872, 0.0958047902717989, 0.118244340950572, 0.146581455215161, 0.182542658231252, 0.228414064413996, 0.287241154162667, 0.322738743905764, 0.363106772262621, 0.409081453719593, 0.461520815628421, 0.521426638330404, 0.589970676635099, 0.668526064078871, 0.758705005430067, 0.862404116444468, 0.981859085737733, 1.04830236732795, 1.11971072820696, 1.1964906875821, 1.2790849936647, 1.36797611837649, 1.46369011516392, 1.56680088038645, 1.67793486356422, 1.79777627720074, 1.9270728630201, 2.06664227836996, 2.21737917434817, 2.38026304603649, 2.55636694520934, 2.74686715719199, 2.95305395635576, 3.06246712275209, 3.17634356927181, 3.29488218847592, 3.41829149104478, 3.54679010767439, 3.68060731909627, 3.8199836159056, 3.96517128999039, 4.11643505946904, 4.27405272916606, 4.43831588878741, 4.60953065109599, 4.78801843253824, 4.9741167789323, 5.16818023899935, 5.3705812887026, 5.5817113095543, 5.80198162426024, 6.03182459329569, 6.27169477624649, 6.52207016200613, 6.78345347219488, 7.05637354246206, 7.34138678664858, 7.63874957985922, 7.9439625690447, 8.2552571298695, 8.57240182855709, 8.89514301603467, 9.22320473969204, 9.55628873584256, 9.89407450595758, 10.5823592651728, 11.285058755101, 11.9988367777396, 12.7200396367112, 14.1686703679236, 14.8874532118099, 15.5964486815556, 16.2908981880519, 16.6311558460714, 16.965956003645, 17.294688299032, 17.6167439185936, 17.9315174459516, 18.2384087335841, 18.5368247888897, 18.8261816665355, 19.1059063587262, 19.3754386749005, 19.6342331022861, 19.8817606387064, 20.1175105890599, 20.3409923169584, 20.5517369431371, 20.7492989824238, 20.9332579112783, 21.1032196581913, 21.2588180095542, 21.3997159239846, 21.5256067485059, 21.6362153304447, 21.7312990193953, 21.8106485541557, 21.8740888300895, 21.9214795429798, 21.9527157060585, 21.9677280375473, 21.966483216706, 21.9489840070639, 21.9152692461974, 21.865413702106, 21.7995277969297, 21.717757199438, 21.620282288394, 21.5073174895616, 21.3791104897665, 21.2359413320419, 21.0781213964868, 20.9059922720264, 20.7199245247959, 20.5203163693614, 20.3075922494439, 20.0822013352235, 19.8446159446627, 19.5953298966066, 19.3348568036867, 19.06372831327, 18.782492304864, 18.4917110525039, 18.1919593607103, 17.8838226826189, 17.5678952288462, 17.244778075565, 16.915077280129, 16.5794020124024, 16.2383627097228, 15.8925692631547, 15.1891461662535, 14.4739346643597, 13.0267204935023, 12.3035470764405, 11.5861613908186, 10.8783445520733, 10.1835698033973, 9.84206912793688, 9.50498152426188, 9.17264619789482, 8.8453802516428, 8.52347853625519, 8.20721358720113, 7.89683564477057, 7.59257275438041, 7.29463094367358, 7.00319447273722, 6.72065559008894, 6.45005679775839, 6.19089896853957, 5.94267540380755, 5.70490285881032, 5.47712041034494, 5.2588883813463, 5.0497873194151, 4.84941702647385, 4.65739563689071, 4.47335874155546, 4.29695855552684, 4.12786312699879, 3.96575558545371, 3.81033342698536, 3.66130783488126, 3.51840303365687, 3.38135567482948, 3.24991425281134, 3.12383854938648, 3.00289910531783, 2.88687671770735, 2.77556196180469, 2.66875473602829, 2.46790650767894, 2.28290174668859, 2.11243371632925, 1.95530811802586, 1.81043301866983, 1.67680971565992, 1.55352444910223, 1.43974087966784, 1.33469325871835, 1.23768022460592, 1.14805916558517, 1.06524109564481, 0.988685994837415, 0.917898570420528, 0.852424399379024, 0.791846416725799, 0.73578171742093, 0.635814125576873, 0.550037137916394, 0.476351223740031, 0.412979902995435, 0.358418154640945, 0.311389361050394, 0.270809327708083, 0.235756175591879, 0.179207280427052, 0.136751615357133, 0.104748197044553, 0.0805291087101787, 0.0621309900623567, 0.0373681813853598, 0.022772730929214, 0.0140526716534847, 0.00877537781131675, 0.00554227009107932, 0.00353829275941275, 0.00228228147922827, 0.00148666670285564, 9.77551787587453e-4, 6.48593394428613e-4, 4.34057966202959e-4, 2.92894630212322e-4, 2.92894630212322e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]_Comp[SS_BSS&Cnv_3823__psi2]14",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 233,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 231,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 24.1645008413021,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 24.1645008413021,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 21.9677280375473,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 233,
      "fX" : [5.197, 5.197, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.300125, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 10.8918124737595, 10.8918124737595, 10.8453990469803, 10.7994947277856, 10.7542924449573, 10.7100682509067, 10.6672210817761, 10.626333550229, 10.5882660364892, 10.5543042082142, 10.5263934986767, 10.5075172708926, 10.5023162553947, 10.5181201475221, 10.5666963333402, 10.6672711736936, 10.7463424318624, 10.8518577392798, 10.9913788221243, 11.174860247273, 11.4154829862544, 11.7308062611548, 11.9235473658768, 12.1443703905229, 12.3975201018006, 12.687943598701, 13.021416811925, 13.4046956881678, 13.8456972565823, 14.3537169511705, 14.9396900246647, 15.6165067106221, 15.9936363191338, 16.3993930653844, 16.8361208032976, 17.30637227113, 17.8129292407807, 18.3588247606591, 18.9473677254269, 19.582170033712, 20.2671766262054, 21.0066987318588, 21.8054506897503, 22.6685907591976, 23.601766381583, 24.611164414921, 25.7035669273895, 26.886413209922, 27.5142740711775, 28.1678687517548, 28.8483439997091, 29.5569020179583, 30.2948033580495, 31.0633699760764, 31.863988460461, 32.6981134419373, 33.5672711967317, 34.4730634546461, 35.417171424503, 36.401360050219, 37.4274825116371, 38.4974849851686, 39.6134116802829, 40.7774101689376, 41.9917370261693, 43.2587638012744, 44.5809833402993, 45.9610164819451, 47.4016191504729, 48.9056898707833, 50.4762777325433, 52.116590832059, 53.8281073425278, 55.5848854975181, 57.3767280000145, 59.2023004801839, 61.0601404822168, 62.9486569555589, 64.8661302114432, 66.8107123624328, 70.7731769494617, 74.8187522069826, 78.928202731942, 83.0804625317364, 91.4208739256265, 95.5591811745544, 99.6410578433687, 103.639067497124, 105.597902436585, 107.525271289139, 109.417654912912, 111.271543091868, 113.083445197442, 114.849900979535, 116.567491440925, 118.232849747923, 119.842672129023, 121.39372871261, 122.882874254295, 124.307058704271, 125.663337565205, 126.948881991606, 128.160988582288, 129.297088818584, 130.354758102259, 131.331724348652, 132.225876092447, 133.03527006564, 133.75813820962, 134.392894086002, 134.938138653616, 135.392665382286, 135.75546467718, 136.025727591059, 136.202848805295, 136.2864288643, 136.276275651817, 136.172405101433, 135.975041137637, 135.684614847732, 135.301762888885, 134.827325138552, 134.262341600414, 133.608048581786, 132.865874162149, 132.037432976069, 131.124520337164, 130.129105733048, 129.05332572425, 127.89947628291, 126.670004609716, 125.367500469857, 123.994687090898, 122.554411667315, 121.049635517939, 119.483423943863, 117.858935835277, 116.179413076409, 114.44816979808, 112.668581527468, 110.844074284458, 108.978113673441, 107.074194018631, 105.135827589938, 103.1665339651, 101.169829572227, 97.1081773018397, 92.9785571758029, 84.6225051113347, 80.4469796894695, 76.3048245423464, 72.217840318282, 68.2060525770946, 66.2340995013149, 64.287590760261, 62.3684820996452, 60.478601828307, 58.619649957156, 56.7931978346511, 55.0006882626974, 53.2434360749769, 51.5226291580436, 49.839329893997, 48.2073311885294, 46.6441750918315, 45.146983803193, 43.7128358676318, 42.3389450573609, 41.0226538431877, 39.7614271940517, 38.5528466875586, 37.3946049153005, 36.2845001676262, 35.2204313833559, 34.2003933507138, 33.2224721464918, 32.2848408011524, 31.3857551782391, 30.5235500570818, 29.6966354083734, 28.9034928527478, 28.1426722930142, 27.4127887111962, 26.7125191219955, 26.0405996747378, 25.3958228962813, 24.7770350677608, 23.6130653000968, 22.5404438206967, 21.5516364221666, 20.6397571779364, 19.798510366515, 19.022137802368, 18.3053710512318, 17.6433880599539, 17.0317737777188, 16.4664843875868, 15.9438148049268, 15.4603691331743, 15.0130337977292, 14.5989531061115, 14.2155070070344, 13.8602908431194, 13.5310969118301, 12.9428304099653, 12.436382785593, 11.9996488461129, 11.6223860010235, 11.2959168017835, 11.012880697635, 10.7670265851855, 10.5530392179484, 10.2032337582263, 9.93468753250792, 9.72640784694814, 9.56301238437271, 9.43318106491914, 9.24290628361724, 9.11126259509069, 9.01350394825283, 8.93560463270363, 8.86950090431057, 8.81049342093683, 8.75580794668304, 8.70378644852572, 8.65342629343376, 8.60411433815633, 8.55547158187759, 8.50726133589473, 8.50726133589473, 8.50726133589473, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mpsi2|aux_rng2]_Norm[mbpsi2,mpsi2]15",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 235,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 233,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 149.915071750729,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 149.915071750729,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 136.2864288643,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[aux_rng2]",
      "fTitle" : "Histogram of ds_1000_plot__mbpsi2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 50,
      "fX" : [5.2015, 5.2045, 5.2075, 5.2105, 5.2135, 5.2165, 5.2195, 5.2225, 5.2255, 5.2285, 5.2315, 5.2345, 5.2375, 5.2405, 5.2435, 5.2465, 5.2495, 5.2525, 5.2555, 5.2585, 5.2615, 5.2645, 5.2675, 5.2705, 5.2735, 5.2765, 5.2795, 5.2825, 5.2855, 5.2885, 5.2915, 5.2945, 5.2975, 5.3005, 5.3035, 5.3065, 5.3095, 5.3125, 5.3155, 5.3185, 5.3215, 5.3245, 5.3275, 5.3305, 5.3335, 5.3365, 5.3395, 5.3425, 5.3455, 5.3485],
      "fY" : [12, 15, 10, 15, 7, 10, 10, 14, 9, 13, 7, 11, 12, 7, 11, 10, 9, 13, 12, 9, 17, 26, 39, 71, 108, 111, 132, 128, 106, 47, 33, 26, 13, 6, 11, 10, 9, 11, 6, 8, 7, 7, 10, 12, 6, 11, 8, 5, 8, 16],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[aux_rng2]3003",
        "fTitle" : "Histogram of ds_1000_plot__mbpsi2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 2.5562779700339,
          "fXmax" : 158.115969114441,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 158.115969114441,
        "fMinimum" : 2.5562779700339,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEXhigh" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEYlow" : [3.41526599430015, 3.82938009857506, 3.10869443936164, 3.82938009857506, 2.58147045606626, 3.10869443936164, 3.10869443936164, 3.69650031882412, 2.94346103725076, 3.5586623304375, 2.58147045606626, 3.26557940095131, 3.41526599430015, 2.58147045606626, 3.26557940095131, 3.10869443936164, 2.94346103725076, 3.5586623304375, 3.41526599430015, 2.94346103725076, 4.08218389934171, 5.06601492135562, 6.21810171113267, 8.40625831343334, 9.90432602334241, 10.0475115548645, 11, 10.8247516529061, 9.80776406404415, 6.83117232107667, 5.71530168178358, 5.06601492135562, 3.5586623304375, 2.37993137929577, 3.26557940095131, 3.10869443936164, 2.94346103725076, 3.26557940095131, 2.37993137929577, 2.76838605646272, 2.58147045606626, 2.58147045606626, 3.10869443936164, 3.41526599430015, 2.37993137929577, 3.26557940095131, 2.76838605646272, 2.15969114440678, 2.76838605646272, 3.95780102940381],
      "fEYhigh" : [4.55981905739127, 4.95873843272062, 4.26694976100939, 4.95873843272062, 3.77028072043409, 4.26694976100939, 4.26694976100939, 4.83038075568817, 4.11020413766764, 4.69757337260906, 3.77028072043409, 4.41652052316603, 4.55981905739127, 3.77028072043409, 4.41652052316603, 4.26694976100939, 4.11020413766764, 4.69757337260906, 4.55981905739127, 4.11020413766764, 5.20371938988384, 6.16432406860527, 7.29837245259718, 9.46573571303071, 10.9043260233424, 11.0475115548645, 12, 11.8247516529061, 10.8077640640442, 7.90428920652069, 6.80256676451212, 6.16432406860527, 4.69757337260906, 3.58364154598457, 4.41652052316603, 4.26694976100939, 4.11020413766764, 4.41652052316603, 3.58364154598457, 3.94514151986907, 3.77028072043409, 3.77028072043409, 4.26694976100939, 4.55981905739127, 3.58364154598457, 4.41652052316603, 3.94514151986907, 3.38247265214689, 3.94514151986907, 5.08306556401624],
      "_yAxisLabel" : "Events \/ ( 0.003 )",
      "_ymin" : 0,
      "_ymax" : 144,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00299999999999999,
      "_nSigma" : 1,
      "_entries" : 1224,
      "_rawEntries" : 3908
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2d.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.79277108435357,
  "fY1" : -21.9512192131341,
  "fX2" : 3.85301204829822,
  "fY2" : 160.975609606517,
  "fXtoAbsPixelk" : -62959.9998570162,
  "fXtoPixelk" : -62959.9998570162,
  "fXtoPixel" : 16599.9999754129,
  "fYtoAbsPixelk" : 704.000051072446,
  "fYtoPixelk" : 704.000051072446,
  "fYtoPixel" : -4.37333334405925,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.79277108435357,
  "fPixeltoXk" : 3.79277108435357,
  "fPixeltoX" : 6.02409639446475e-5,
  "fAbsPixeltoYk" : 160.975609606517,
  "fPixeltoYk" : -21.9512192131341,
  "fPixeltoY" : -0.228658536024564,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.8,
  "fUymin" : -1e-10,
  "fUxmax" : 3.85,
  "fUymax" : 150,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.8,
      "fY1" : -1e-10,
      "fX2" : 3.85,
      "fY2" : 150,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_14760bd0",
      "fTitle" : "A RooPlot of \"m134BC*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 42,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 40,
        "fXmin" : 3.8,
        "fXmax" : 3.85,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -403,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.0705,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 150,
      "fMinimum" : -1e-10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 109.966256638566, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[ps2D_BXY_S]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 46,
      "fX" : [3.79875, 3.79875, 3.8, 3.80125, 3.8025, 3.80375, 3.805, 3.80625, 3.8075, 3.80875, 3.81, 3.81125, 3.8125, 3.81375, 3.815, 3.81625, 3.8175, 3.81875, 3.82, 3.82125, 3.8225, 3.82375, 3.825, 3.82625, 3.8275, 3.82875, 3.83, 3.83125, 3.8325, 3.83375, 3.835, 3.83625, 3.8375, 3.83875, 3.84, 3.84125, 3.8425, 3.84375, 3.845, 3.84625, 3.8475, 3.84875, 3.85, 3.85, 3.85125, 3.85125],
      "fY" : [0, 10.1464811992189, 10.1464811992189, 10.1733299731154, 10.1999955508178, 10.2264767678824, 10.252772463578, 10.2788814808928, 10.3048026665398, 10.3305348709637, 10.3560769483465, 10.3814277566141, 10.4065861574423, 10.4315510162633, 10.4563212022719, 10.4808955884318, 10.5052730514819, 10.5294524719428, 10.5534327341232, 10.5772127261262, 10.6007913398558, 10.6241674710235, 10.6473400191545, 10.6703078875945, 10.6930699835164, 10.7156252179261, 10.7379725056703, 10.7601107654419, 10.7820389197877, 10.8037558951142, 10.8252606216951, 10.8465520336775, 10.8676290690887, 10.8884906698434, 10.90913578175, 10.9295633545179, 10.9497723417639, 10.9697617010195, 10.9895303937378, 11.0090773853002, 11.0284016450236, 11.0475021461674, 11.0663778659403, 11.0663778659403, 11.0663778659403, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[ps2D_BXY_S]16",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.7935,
          "fXmax" : 3.8565,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 12.1730156525343,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 12.1730156525343,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 11.0663778659403,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[SB_BSS&Cnv_3823__psi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 44,
      "fX" : [3.8, 3.8, 3.80125, 3.8025, 3.80375, 3.805, 3.80625, 3.8075, 3.80875, 3.81, 3.81125, 3.8125, 3.81375, 3.815, 3.81625, 3.8175, 3.81875, 3.82, 3.82125, 3.8225, 3.82375, 3.825, 3.82625, 3.8275, 3.82875, 3.83, 3.83125, 3.8325, 3.83375, 3.835, 3.83625, 3.8375, 3.83875, 3.84, 3.84125, 3.8425, 3.84375, 3.845, 3.84625, 3.8475, 3.84875, 3.85, 3.85, 3.85],
      "fY" : [0, 41.9620487082153, 42.5276173987067, 43.0931860891978, 43.6587547796891, 44.2243234701803, 44.7898921606716, 45.3554608511628, 45.9210295416541, 46.4865982321454, 47.0521669226366, 47.6177356131279, 48.183304303619, 48.7488729941104, 49.3144416846015, 49.8800103750929, 50.4455790655842, 51.0111477560753, 51.5767164465667, 52.1422851370578, 52.7078538275492, 53.2734225180405, 53.8389912085316, 54.404559899023, 54.9701285895141, 55.5356972800054, 56.1012659704966, 56.6668346609879, 57.2324033514793, 57.7979720419704, 58.3635407324617, 58.9291094229529, 59.4946781134442, 60.0602468039353, 60.6258154944267, 61.191384184918, 61.7569528754092, 62.3225215659005, 62.8880902563916, 63.453658946883, 64.0192276373741, 64.5847963278654, 64.5847963278654, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[SB_BSS&Cnv_3823__psi2]17",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.795,
          "fXmax" : 3.855,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 71.043275960652,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 71.043275960652,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 64.5847963278654,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[BS_BSS&Cnv_3823__psi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 237,
      "fX" : [3.8, 3.8, 3.80125, 3.8025, 3.80375, 3.805, 3.80625, 3.8075, 3.80875, 3.81, 3.81125, 3.811875, 3.8125, 3.813125, 3.8134375, 3.81375, 3.8140625, 3.814375, 3.8146875, 3.815, 3.8153125, 3.815625, 3.8159375, 3.81609375, 3.81625, 3.81640625, 3.8165625, 3.81671875, 3.816875, 3.81703125, 3.8171875, 3.81734375, 3.8175, 3.81765625, 3.8178125, 3.81796875, 3.818125, 3.81828125, 3.818359375, 3.8184375, 3.818515625, 3.81859375, 3.818671875, 3.81875, 3.818828125, 3.81890625, 3.818984375, 3.8190625, 3.819140625, 3.81921875, 3.819296875, 3.819375, 3.819453125, 3.81953125, 3.819609375, 3.8196875, 3.819765625, 3.81984375, 3.819921875, 3.82, 3.820078125, 3.82015625, 3.820234375, 3.8203125, 3.820390625, 3.82046875, 3.820546875, 3.820625, 3.820703125, 3.82078125, 3.820859375, 3.8209375, 3.821015625, 3.82109375, 3.82125, 3.82140625, 3.8215625, 3.82171875, 3.821875, 3.82203125, 3.822109375, 3.8221875, 3.822265625, 3.82234375, 3.822421875, 3.8225, 3.822578125, 3.82265625, 3.822734375, 3.8228125, 3.822890625, 3.82296875, 3.823046875, 3.8230859375, 3.823125, 3.8231640625, 3.823203125, 3.8232421875, 3.82328125, 3.8233203125, 3.823359375, 3.8233984375, 3.8234375, 3.8234765625, 3.823515625, 3.8235546875, 3.82359375, 3.8236328125, 3.823671875, 3.8237109375, 3.82375, 3.8237890625, 3.823828125, 3.8238671875, 3.82390625, 3.8239453125, 3.823984375, 3.8240234375, 3.8240625, 3.8241015625, 3.824140625, 3.8241796875, 3.82421875, 3.8242578125, 3.824296875, 3.8243359375, 3.824375, 3.8244140625, 3.824453125, 3.8244921875, 3.82453125, 3.8245703125, 3.824609375, 3.8246484375, 3.8246875, 3.8247265625, 3.824765625, 3.8248046875, 3.82484375, 3.8248828125, 3.824921875, 3.8249609375, 3.825, 3.825078125, 3.82515625, 3.825234375, 3.8253125, 3.825390625, 3.82546875, 3.825546875, 3.825625, 3.825703125, 3.82578125, 3.825859375, 3.8259375, 3.826015625, 3.82609375, 3.82625, 3.8265625, 3.82671875, 3.826875, 3.826953125, 3.82703125, 3.827109375, 3.8271875, 3.827265625, 3.82734375, 3.827421875, 3.8275, 3.827578125, 3.82765625, 3.827734375, 3.8278125, 3.827890625, 3.82796875, 3.828046875, 3.828125, 3.828203125, 3.82828125, 3.828359375, 3.8284375, 3.828515625, 3.82859375, 3.828671875, 3.82875, 3.828828125, 3.82890625, 3.828984375, 3.8290625, 3.829140625, 3.82921875, 3.829296875, 3.829375, 3.829453125, 3.82953125, 3.829609375, 3.8296875, 3.82984375, 3.83, 3.83015625, 3.8303125, 3.83046875, 3.830625, 3.83078125, 3.8309375, 3.83109375, 3.83125, 3.83140625, 3.8315625, 3.83171875, 3.831875, 3.83203125, 3.8321875, 3.8325, 3.8328125, 3.833125, 3.8334375, 3.83375, 3.8340625, 3.834375, 3.835, 3.835625, 3.83625, 3.836875, 3.8375, 3.83875, 3.84, 3.84125, 3.8425, 3.84375, 3.845, 3.84625, 3.8475, 3.84875, 3.85, 3.85, 3.85],
      "fY" : [0, 4.56386815574827e-5, 7.25304474049178e-5, 1.1674366531549e-4, 1.90234476394994e-4, 3.13885242793831e-4, 5.24601877584588e-4, 8.88519814007194e-4, 0.00152589560979974, 0.00265877803035837, 0.00470384965495064, 0.00629400873809469, 0.0084564643088061, 0.0114100446120077, 0.0132752165901103, 0.0154623252644953, 0.0180299196582104, 0.02104774727944, 0.0245990029540283, 0.0287830510730486, 0.0337187255821641, 0.0395483360744334, 0.0464425381647832, 0.050351375649232, 0.0546062633728095, 0.0592393587015316, 0.0642859498504885, 0.0697847745271053, 0.0757783727736881, 0.0823134771283525, 0.08944144499682, 0.0972187371414736, 0.10570744835567, 0.114975895223661, 0.125099268505066, 0.136160356300403, 0.148250347381578, 0.161469722433853, 0.168537111594688, 0.175929244910011, 0.18366175497789, 0.191751061257791, 0.200214411504888, 0.209069925136842, 0.218336639420275, 0.228034557940409, 0.23818470191108, 0.248809163906467, 0.259931165101139, 0.271575115371325, 0.283766676939632, 0.296532831058458, 0.309901949065943, 0.323903867026031, 0.338569964793353, 0.353933248889446, 0.37002844082071, 0.386892069875044, 0.404562571415711, 0.42308038989922, 0.442488088565555, 0.462830464514849, 0.484154670172926, 0.506510339568816, 0.529949719955412, 0.554527799802632, 0.580302377429377, 0.607159134268807, 0.634637648721803, 0.662680820859642, 0.691254834373455, 0.720322776881071, 0.749844629386529, 0.779777295146386, 0.840687615415145, 0.902649828287479, 0.96521602704494, 1.02789864873022, 1.09017596346438, 1.15149865791101, 1.18162466477819, 1.21129740791869, 1.24044398015285, 1.26899131800773, 1.2968665003177, 1.3239970544625, 1.35031126535453, 1.37573848819898, 1.40020946152625, 1.4236566203948, 1.44601440485346, 1.46721956439214, 1.4872114549102, 1.49673425714727, 1.50593232783455, 1.51479894643268, 1.52332760691804, 1.53151202659747, 1.53934615321139, 1.54682417228253, 1.55394051513262, 1.56068986477602, 1.56706716314104, 1.5730676173803, 1.5786867054347, 1.58392018231251, 1.58876408501143, 1.59321473747503, 1.59726875574811, 1.60092305164179, 1.60417483702654, 1.60702162735149, 1.60946124459586, 1.61149182033526, 1.61311179791919, 1.61431993448011, 1.6151153026677, 1.61549729165349, 1.61546560802476, 1.61502027611706, 1.61416163801288, 1.61289035305793, 1.61120739704237, 1.60911406103555, 1.60661194950725, 1.60370297855272, 1.60038937328967, 1.59667366496471, 1.59255868800048, 1.58804757601562, 1.58314375810275, 1.57785095462353, 1.5721731719227, 1.56611469798246, 1.55968009661152, 1.55287420165074, 1.5457021114099, 1.53816918162623, 1.5302810192668, 1.52204347575945, 1.51346263887165, 1.50454482630338, 1.49529657730215, 1.47583598691427, 1.45513730635099, 1.43325998853549, 1.41026621588614, 1.38622060727027, 1.36118991630588, 1.33524272435923, 1.30844912837463, 1.2808804284942, 1.25260881472693, 1.22370705613169, 1.19424819243372, 1.16430523300034, 1.13395086204353, 1.072295293706, 0.947144694514908, 0.884704268649931, 0.823001238858971, 0.79256409735955, 0.762471220335247, 0.732769992978767, 0.703504800839582, 0.674716971004408, 0.646444733134292, 0.618723208689548, 0.591584507094206, 0.565291894162105, 0.540214425209693, 0.516299788459297, 0.493491803391951, 0.471737076887825, 0.450984884501498, 0.431187038746756, 0.412297760687513, 0.394273555685458, 0.377073095810077, 0.360657107901197, 0.344988268140673, 0.330031101246001, 0.315751885538577, 0.302118562771878, 0.28910065329706, 0.27666917496999, 0.26479656679511, 0.253456616387129, 0.242624391720191, 0.232276175855811, 0.222389405470614, 0.212942612433266, 0.203915368818229, 0.195288234291748, 0.187042706544765, 0.179161174161962, 0.171626872250658, 0.157536880441704, 0.144653986083708, 0.132870498246855, 0.12208871201144, 0.112219948035758, 0.103183687121716, 0.0949067913710229, 0.0873228017816184, 0.0803713056062997, 0.073997365324338, 0.0681510039127902, 0.0627867398630679, 0.0578631677096954, 0.0533425787892495, 0.0491906188518505, 0.0453759782617208, 0.0386469866317485, 0.0329560256394208, 0.0281368641434132, 0.0240508546569904, 0.0205821986416996, 0.0176340511838433, 0.0151253115820007, 0.0111649458439817, 0.00827741078124777, 0.0061626342899071, 0.00460705220651893, 0.00345794391777846, 0.00197081679731533, 0.00114004765534356, 6.68892562292625e-4, 3.97825174613806e-4, 2.39727307315077e-4, 1.46307155409959e-4, 9.04120954495047e-5, 5.65672993750747e-5, 3.58393897279708e-5, 2.301648381508e-5, 2.301648381508e-5, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[BS_BSS&Cnv_3823__psi2]18",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 3.795,
          "fXmax" : 3.855,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.77704702081884,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.77704702081884,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 1.61549729165349,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[SS_BSS&Cnv_3823__psi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 237,
      "fX" : [3.8, 3.8, 3.80125, 3.8025, 3.80375, 3.805, 3.80625, 3.8075, 3.80875, 3.81, 3.81125, 3.811875, 3.8125, 3.813125, 3.8134375, 3.81375, 3.8140625, 3.814375, 3.8146875, 3.815, 3.8153125, 3.815625, 3.8159375, 3.81609375, 3.81625, 3.81640625, 3.8165625, 3.81671875, 3.816875, 3.81703125, 3.8171875, 3.81734375, 3.8175, 3.81765625, 3.8178125, 3.81796875, 3.818125, 3.81828125, 3.818359375, 3.8184375, 3.818515625, 3.81859375, 3.818671875, 3.81875, 3.818828125, 3.81890625, 3.818984375, 3.8190625, 3.819140625, 3.81921875, 3.819296875, 3.819375, 3.819453125, 3.81953125, 3.819609375, 3.8196875, 3.819765625, 3.81984375, 3.819921875, 3.82, 3.820078125, 3.82015625, 3.820234375, 3.8203125, 3.820390625, 3.82046875, 3.820546875, 3.820625, 3.820703125, 3.82078125, 3.820859375, 3.8209375, 3.821015625, 3.82109375, 3.82125, 3.82140625, 3.8215625, 3.82171875, 3.821875, 3.82203125, 3.822109375, 3.8221875, 3.822265625, 3.82234375, 3.822421875, 3.8225, 3.822578125, 3.82265625, 3.822734375, 3.8228125, 3.822890625, 3.82296875, 3.823046875, 3.8230859375, 3.823125, 3.8231640625, 3.823203125, 3.8232421875, 3.82328125, 3.8233203125, 3.823359375, 3.8233984375, 3.8234375, 3.8234765625, 3.823515625, 3.8235546875, 3.82359375, 3.8236328125, 3.823671875, 3.8237109375, 3.82375, 3.8237890625, 3.823828125, 3.8238671875, 3.82390625, 3.8239453125, 3.823984375, 3.8240234375, 3.8240625, 3.8241015625, 3.824140625, 3.8241796875, 3.82421875, 3.8242578125, 3.824296875, 3.8243359375, 3.824375, 3.8244140625, 3.824453125, 3.8244921875, 3.82453125, 3.8245703125, 3.824609375, 3.8246484375, 3.8246875, 3.8247265625, 3.824765625, 3.8248046875, 3.82484375, 3.8248828125, 3.824921875, 3.8249609375, 3.825, 3.825078125, 3.82515625, 3.825234375, 3.8253125, 3.825390625, 3.82546875, 3.825546875, 3.825625, 3.825703125, 3.82578125, 3.825859375, 3.8259375, 3.826015625, 3.82609375, 3.82625, 3.8265625, 3.82671875, 3.826875, 3.826953125, 3.82703125, 3.827109375, 3.8271875, 3.827265625, 3.82734375, 3.827421875, 3.8275, 3.827578125, 3.82765625, 3.827734375, 3.8278125, 3.827890625, 3.82796875, 3.828046875, 3.828125, 3.828203125, 3.82828125, 3.828359375, 3.8284375, 3.828515625, 3.82859375, 3.828671875, 3.82875, 3.828828125, 3.82890625, 3.828984375, 3.8290625, 3.829140625, 3.82921875, 3.829296875, 3.829375, 3.829453125, 3.82953125, 3.829609375, 3.8296875, 3.82984375, 3.83, 3.83015625, 3.8303125, 3.83046875, 3.830625, 3.83078125, 3.8309375, 3.83109375, 3.83125, 3.83140625, 3.8315625, 3.83171875, 3.831875, 3.83203125, 3.8321875, 3.8325, 3.8328125, 3.833125, 3.8334375, 3.83375, 3.8340625, 3.834375, 3.835, 3.835625, 3.83625, 3.836875, 3.8375, 3.83875, 3.84, 3.84125, 3.8425, 3.84375, 3.845, 3.84625, 3.8475, 3.84875, 3.85, 3.85, 3.85],
      "fY" : [0, 7.2704532863182e-4, 0.00115544360988832, 0.00185978064261297, 0.0030305232905008, 0.00500033725146697, 0.00835715080877096, 0.0141545320356615, 0.0243082235775677, 0.0423555650792904, 0.0749345029590925, 0.100266473422025, 0.134715391914102, 0.181767293697833, 0.211480346912714, 0.246322000761083, 0.287224968289201, 0.335300359596629, 0.391873506779566, 0.458527330595071, 0.537154910819533, 0.630023305161931, 0.73985113658426, 0.802120727564228, 0.869903059080172, 0.943710412862087, 1.02410494651535, 1.11170376965542, 1.20718456485292, 1.31129180307793, 1.42484363158287, 1.54873949645472, 1.68396859650252, 1.83161924654501, 1.99288927019745, 2.16909752023329, 2.36169667601077, 2.57228744137027, 2.68487422301374, 2.80263432939981, 2.92581679505385, 3.05468318956759, 3.18950827766696, 3.33058071006488, 3.47820375923315, 3.63269609154636, 3.79439258467407, 3.96364518355212, 4.14082381224322, 4.3263173313778, 4.52053455204401, 4.72390529808531, 4.93688153805462, 5.15993857426515, 5.39357630233052, 5.63832053142134, 5.89472439121119, 6.16336981016991, 6.44486908143045, 6.73986650391141, 7.0490401297332, 7.37310359744268, 7.71280806701554, 8.06894423151554, 8.44234441387258, 8.83388460587297, 9.24448556149831, 9.67232613304757, 10.1100715912644, 10.5568123078461, 11.0120095733349, 11.4750753563918, 11.9453721358818, 12.4222133607272, 13.3925429650365, 14.3796297055634, 15.3763382208953, 16.3749014073728, 17.3670078664557, 18.3439067823542, 18.8238280205592, 19.2965285577301, 19.7608469487376, 20.2156192586284, 20.6596838194703, 21.0918861088665, 21.5110836722664, 21.9161511053791, 22.3059850409248, 22.6795091381009, 23.0356789965302, 23.3734870063008, 23.6919670788105, 23.8436697276529, 23.9901992525514, 24.1314485922022, 24.2673141026368, 24.397695697644, 24.5224969619266, 24.6416252681693, 24.7549919047488, 24.8625121696224, 24.9641054853656, 25.059695499701, 25.1492101741329, 25.2325818839779, 25.3097474967741, 25.3806484512408, 25.4452308394046, 25.5034454649868, 25.5552479117932, 25.6005985997781, 25.6394628320617, 25.6718108437786, 25.6976178367654, 25.7168640115669, 25.7295345950631, 25.7356198564737, 25.7351151215979, 25.7280207781126, 25.7143422755503, 25.6940901175931, 25.6672798490305, 25.6339320371946, 25.594072242032, 25.5477309878275, 25.4949437217362, 25.4357507676887, 25.3701972793501, 25.298333176716, 25.2202130868198, 25.1358962767453, 25.0454465694192, 24.9489322743832, 24.8464260952234, 24.7380050372627, 24.6237503189366, 24.5037472596187, 24.3780851808908, 24.2468572987077, 24.1101605940239, 23.968095710725, 23.820766822052, 23.5107506066162, 23.1810110414314, 22.8324952390913, 22.4661937943119, 22.0831361155693, 21.6843856189064, 21.271034837242, 20.8442004473545, 20.4050182935214, 19.9546383960108, 19.4942199996238, 19.024926661002, 18.5479214531711, 18.0643622692821, 17.0821605181759, 15.0884535263831, 14.0937486314633, 13.1107907974285, 12.6259130404717, 12.1465195760033, 11.6733652720833, 11.2071572110658, 10.7485537525774, 10.2981639128195, 9.85654719291673, 9.42421511086097, 9.00536161296288, 8.60586592129185, 8.22489468500837, 7.86155292243286, 7.51499005644459, 7.18439802314176, 6.86900917355748, 6.56809422804348, 6.28096029687281, 6.00694900697689, 5.74543471873009, 5.49582284642784, 5.25754825239425, 5.03007373467548, 4.81288859056096, 4.60550726513206, 4.40746805941355, 4.21833191398502, 4.03768125341203, 3.86511889897881, 3.70026702887395, 3.54276619890891, 3.39227441181151, 3.24846624126943, 3.1110319937648, 2.97967691894746, 2.85412045881702, 2.73409554087069, 2.50963544746818, 2.30440497536434, 2.1166885581847, 1.9449297113194, 1.78771573179521, 1.64376391150483, 1.51190912986451, 1.39109266419987, 1.28035211147593, 1.17881229155055, 1.08567704730811, 1.00022183725815, 0.921787053164251, 0.849771978558397, 0.783629334333446, 0.722860343494612, 0.615664391201115, 0.525004747589668, 0.448233273611357, 0.383141250606544, 0.327883954241147, 0.280918600199258, 0.240953216756355, 0.177862756838628, 0.131862986315523, 0.0981736176339789, 0.0733924747868475, 0.0550866476921582, 0.0313960241001377, 0.0181614870094621, 0.0106557682250067, 0.00633753923085633, 0.0038189670030101, 0.00233074072817469, 0.00144030654272043, 9.011432705865e-4, 5.70938072562796e-4, 3.66663244165084e-4, 3.66663244165084e-4, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]_Comp[SS_BSS&Cnv_3823__psi2]19",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 3.795,
          "fXmax" : 3.855,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 28.309181842121,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 28.309181842121,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 25.7356198564737,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]",
      "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 191,
      "fX" : [3.79875, 3.79875, 3.8, 3.80125, 3.8025, 3.80375, 3.805, 3.80625, 3.8075, 3.80875, 3.81, 3.81125, 3.811875, 3.8125, 3.813125, 3.81375, 3.814375, 3.8146875, 3.815, 3.8153125, 3.815625, 3.8159375, 3.81625, 3.8165625, 3.81671875, 3.816875, 3.81703125, 3.8171875, 3.81734375, 3.8175, 3.81765625, 3.8178125, 3.81796875, 3.818125, 3.81828125, 3.8184375, 3.81859375, 3.81875, 3.81890625, 3.818984375, 3.8190625, 3.819140625, 3.81921875, 3.819296875, 3.819375, 3.819453125, 3.81953125, 3.819609375, 3.8196875, 3.819765625, 3.81984375, 3.819921875, 3.82, 3.820078125, 3.82015625, 3.820234375, 3.8203125, 3.820390625, 3.82046875, 3.820546875, 3.820625, 3.820703125, 3.82078125, 3.820859375, 3.8209375, 3.82109375, 3.82125, 3.821875, 3.82203125, 3.8221875, 3.822265625, 3.82234375, 3.822421875, 3.8225, 3.822578125, 3.82265625, 3.822734375, 3.8228125, 3.822890625, 3.82296875, 3.823046875, 3.823125, 3.823203125, 3.82328125, 3.823359375, 3.8234375, 3.823515625, 3.82359375, 3.823671875, 3.82375, 3.823828125, 3.82390625, 3.823984375, 3.8240625, 3.824140625, 3.82421875, 3.824296875, 3.824375, 3.824453125, 3.82453125, 3.824609375, 3.8246875, 3.824765625, 3.82484375, 3.824921875, 3.825, 3.825078125, 3.82515625, 3.825234375, 3.8253125, 3.825390625, 3.82546875, 3.825546875, 3.825625, 3.825703125, 3.82578125, 3.825859375, 3.8259375, 3.82609375, 3.82625, 3.8265625, 3.82671875, 3.826875, 3.82703125, 3.8271875, 3.827265625, 3.82734375, 3.827421875, 3.8275, 3.827578125, 3.82765625, 3.827734375, 3.8278125, 3.827890625, 3.82796875, 3.828046875, 3.828125, 3.828203125, 3.82828125, 3.828359375, 3.8284375, 3.828515625, 3.82859375, 3.828671875, 3.82875, 3.828828125, 3.82890625, 3.828984375, 3.8290625, 3.829140625, 3.82921875, 3.829375, 3.82953125, 3.8296875, 3.82984375, 3.83, 3.83015625, 3.8303125, 3.83046875, 3.830625, 3.83078125, 3.8309375, 3.83109375, 3.83125, 3.83140625, 3.8315625, 3.831875, 3.8321875, 3.8325, 3.8328125, 3.833125, 3.8334375, 3.83375, 3.834375, 3.835, 3.835625, 3.83625, 3.8375, 3.83875, 3.84, 3.84125, 3.8425, 3.84375, 3.845, 3.84625, 3.8475, 3.84875, 3.85, 3.85, 3.85125, 3.85125],
      "fY" : [0, 52.1093025914444, 52.1093025914444, 52.7021753458793, 53.2951581643236, 53.8884523053384, 54.4824101562525, 55.0776553942508, 55.6753065695523, 56.2773985318052, 56.8876895236016, 57.5132330318647, 57.835542828999, 58.1674936267931, 58.5127901470506, 58.876639645908, 59.2663972696382, 59.4741002992663, 59.6925045780504, 59.9236220021246, 60.1698619212176, 60.4341135963482, 60.7198465954863, 61.0312332131204, 61.1980787619316, 61.3732979728754, 61.557682047273, 61.7521004875968, 61.9575091985107, 62.1749594714329, 62.4056079355833, 62.6507276031546, 62.9117201128392, 63.1901293305865, 63.487656438743, 63.8061767116706, 64.1477581431077, 64.5146821727287, 64.9094667204054, 65.1181644565749, 65.3348918377407, 65.5600420088684, 65.7940282401929, 66.0372850047534, 66.2902691073742, 66.5534608876748, 66.8273654837611, 67.1125141708298, 67.4094657643019, 67.718808115086, 68.0411596806686, 68.377171189275, 68.7275273840092, 69.0929488799604, 69.4741941125045, 69.8720613937723, 70.2873910505857, 70.7210676528567, 71.1740221805708, 71.6472331857578, 72.1387652018793, 72.6408230778092, 73.1524400850456, 73.6730436975514, 74.2020089713353, 75.282262233441, 76.3871597531445, 80.9057118961149, 82.0175753472922, 83.1036345561763, 83.6339176764954, 84.1540546911774, 84.6628110108553, 85.1589596402426, 85.6412864094322, 86.1085952690691, 86.559713590135, 86.9934974666169, 87.4088369379171, 87.8046611433449, 88.1799433499286, 88.5337058473186, 88.8650246341121, 89.1730339039514, 89.4569302793138, 89.7159767846521, 89.949506498252, 90.1569258885664, 90.337717795319, 90.4914440473924, 90.6177476783891, 90.7163547440592, 90.7870757189647, 90.829806466664, 90.8445287700922, 90.8313104255017, 90.7903048970124, 90.7217505294197, 90.6259693332739, 90.5033653447164, 90.3544225770796, 90.1797025653226, 89.9798415431224, 89.7555472534923, 89.5075954277923, 89.2368259365491, 88.9441386734923, 88.6304891707126, 88.2968839934597, 87.9443759186007, 87.5740589732122, 87.1870633266879, 86.784550093046, 86.3677060457425, 85.9377383289301, 85.4958691526186, 85.0433305304018, 84.5813590583797, 83.6340563883954, 82.6637549080081, 80.6919993474055, 79.7084002136861, 78.7372823153372, 77.7860208171493, 76.8612285486349, 76.4106043079156, 75.9687084706343, 75.5361356591104, 75.1134295004945, 74.7050472066455, 74.3172370546836, 73.9491133817266, 73.5997250253107, 73.2681680149301, 72.9535835619724, 72.6551558297195, 72.3721097593219, 72.1037089661496, 71.8492537489385, 71.6080791946378, 71.3795533934602, 71.1630757321825, 70.9580752869076, 70.7640092964138, 70.5803617258694, 70.4066418938901, 70.2423831797954, 70.0871417955016, 69.9404956300024, 69.8020431442839, 69.6714023305699, 69.4321194676507, 69.219945356801, 69.0324327584378, 68.8673640253853, 68.7227287471238, 68.5967036642406, 68.4876345850985, 68.3940201252758, 68.3144970553614, 68.2478271147684, 68.192885119716, 68.1486482523193, 68.1141863928134, 68.0886534049586, 68.071279263656, 68.0582660460732, 68.0702554474844, 68.1031849586085, 68.1536756103446, 68.2189130157652, 68.2965497920024, 68.3846253994763, 68.5858010812677, 68.8122603663481, 69.0568298427884, 69.3144290180631, 69.8552830836516, 70.4165356241851, 70.9886841203502, 71.5667035097319, 72.1478918910873, 72.730773270739, 73.3145290075219, 73.89869836033, 74.4830183024765, 75.0673365610038, 75.6515638735337, 75.6515638735337, 75.6515638735337, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSS&Cnv_3823__psi2_Int[mbpsi2|aux_rng1]_Norm[mbpsi2,mpsi2]20",
        "fTitle" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 193,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 191,
          "fXmin" : 3.7935,
          "fXmax" : 3.8565,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 99.9289816471014,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 99.9289816471014,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSS&Cnv_3823__psi2)",
      "_ymin" : 0,
      "_ymax" : 90.8445287700922,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[aux_rng1]",
      "fTitle" : "Histogram of ds_1000_plot__mpsi2",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 40,
      "fX" : [3.800625, 3.801875, 3.803125, 3.804375, 3.805625, 3.806875, 3.808125, 3.809375, 3.810625, 3.811875, 3.813125, 3.814375, 3.815625, 3.816875, 3.818125, 3.819375, 3.820625, 3.821875, 3.823125, 3.824375, 3.825625, 3.826875, 3.828125, 3.829375, 3.830625, 3.831875, 3.833125, 3.834375, 3.835625, 3.836875, 3.838125, 3.839375, 3.840625, 3.841875, 3.843125, 3.844375, 3.845625, 3.846875, 3.848125, 3.849375],
      "fY" : [54, 60, 61, 47, 61, 52, 68, 62, 55, 58, 52, 59, 49, 59, 54, 61, 78, 83, 80, 92, 94, 67, 75, 66, 68, 65, 82, 51, 70, 60, 67, 48, 69, 80, 90, 77, 81, 87, 78, 79],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[aux_rng1]3004",
        "fTitle" : "Histogram of ds_1000_plot__mpsi2",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.795,
          "fXmax" : 3.855,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 33.7127336240951,
          "fXmax" : 111.185862282034,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 111.185862282034,
        "fMinimum" : 33.7127336240951,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4],
      "fEXhigh" : [6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4, 6.25000000000003e-4],
      "fEYlow" : [7.32564036186805, 7.72431707825595, 7.78877941552809, 6.83117232107667, 7.78877941552809, 7.18783570403779, 8.22588308091542, 7.8527125906456, 7.39357955269438, 7.59375090101779, 7.18783570403779, 7.65931221775091, 6.97602630329686, 7.65931221775091, 7.32564036186805, 7.78877941552809, 8.81278816273145, 9.09204441411644, 8.925539206363, 9.57420129928205, 9.67808568820622, 8.16487252451125, 8.64090341739966, 8.10340262167422, 8.22588308091542, 8.04146283816711, 9.03688356534234, 7.11793294252879, 8.3465663719404, 7.72431707825595, 8.16487252451125, 6.90397923687425, 8.28644443729726, 8.925539206363, 9.46917726632712, 8.75586817817742, 8.98138393604158, 9.30941989500478, 8.81278816273145, 8.86934285748457],
      "fEYhigh" : [8.39384992662381, 8.78902310673288, 8.85295233843901, 7.90428920652069, 8.85295233843901, 8.25734576290841, 9.28665979094794, 8.91636535507314, 8.46116562362432, 8.65956419816109, 8.25734576290841, 8.72456484475691, 8.04763434666193, 8.72456484475691, 8.39384992662381, 8.85295233843901, 9.86953088054457, 10.147049415507, 9.98156730479691, 10.626443289669, 10.7297682272058, 9.22610161104724, 9.69877119773849, 9.16509432622888, 9.28665979094794, 9.1036277944182, 10.092223353418, 8.18812173724121, 9.40646758331697, 8.78902310673288, 9.22610161104724, 7.97632992098288, 9.34677864012718, 9.98156730479691, 10.5219972584965, 9.81297860268175, 10.0370646922952, 10.3631439870544, 9.86953088054457, 9.92572487310768],
      "_yAxisLabel" : "Events \/ ( 0.00125 )",
      "_ymin" : 0,
      "_ymax" : 104.729768227206,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00125000000000001,
      "_nSigma" : 1,
      "_entries" : 2699,
      "_rawEntries" : 3908
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2e.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 5.17831325306072,
  "fY1" : -175.609753704271,
  "fX2" : 5.35903614489466,
  "fY2" : 1287.80487685209,
  "fXtoAbsPixelk" : -28653.3332411631,
  "fXtoPixelk" : -28653.3332411631,
  "fXtoPixel" : 5533.33332513771,
  "fYtoAbsPixelk" : 704.000051072829,
  "fYtoPixelk" : 704.000051072829,
  "fYtoPixel" : -0.546666668007726,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 5.17831325306072,
  "fPixeltoXk" : 5.17831325306072,
  "fPixeltoX" : 1.8072289183394e-4,
  "fAbsPixeltoYk" : 1287.80487685209,
  "fPixeltoYk" : -175.609753704271,
  "fPixeltoY" : -1.82926828819545,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5.2,
  "fUymin" : -1e-10,
  "fUxmax" : 5.35,
  "fUymax" : 1200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5.2,
      "fY1" : -1e-10,
      "fX2" : 5.35,
      "fY2" : 1200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_14beb8a0",
      "fTitle" : "A RooPlot of \"m1234cPVM*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 5.2,
        "fXmax" : 5.35,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -3000406,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.0705,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1200,
      "fMinimum" : -1e-10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 934.321519689731, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[ps2D_BXY_N]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 78,
      "fX" : [5.197, 5.197, 5.2, 5.2015, 5.203, 5.2045, 5.206, 5.2075, 5.209, 5.2105, 5.212, 5.2135, 5.215, 5.2165, 5.218, 5.2195, 5.221, 5.2225, 5.224, 5.2255, 5.227, 5.2285, 5.23, 5.2315, 5.233, 5.2345, 5.236, 5.2375, 5.239, 5.2405, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.2525, 5.254, 5.2555, 5.257, 5.2585, 5.26, 5.2615, 5.263, 5.2645, 5.266, 5.269, 5.272, 5.275, 5.278, 5.281, 5.284, 5.287, 5.29, 5.293, 5.296, 5.299, 5.302, 5.305, 5.308, 5.311, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 12.8209067659363, 12.8209067659363, 12.8375525986763, 12.8523001587397, 12.865188983829, 12.8762579738005, 12.8855453998882, 12.8930889138014, 12.8989255566991, 12.9030917680423, 12.9056233943254, 12.9065556976881, 12.905923364411, 12.9037605132943, 12.9001007039227, 12.8949769448167, 12.8884217014732, 12.8804669042957, 12.8711439564161, 12.8604837414097, 12.8485166309038, 12.8352724920824, 12.8207806950886, 12.8050701203243, 12.7881691656502, 12.7701057534873, 12.7509073378197, 12.7306009111022, 12.7092130110725, 12.6867697274691, 12.663296708657, 12.6388191681622, 12.613361891116, 12.5869492406101, 12.559605163964, 12.531353198906, 12.5022164796686, 12.4722177429997, 12.4413793340897, 12.4097232124182, 12.3772709575179, 12.3440437746598, 12.3100625004586, 12.2753476084007, 12.2399192142954, 12.2037970816507, 12.129548924993, 12.0527544000342, 11.9735594631943, 11.8921049249573, 11.8085266047047, 11.7229554812454, 11.6355178391603, 11.5463354110685, 11.4555255159253, 11.3632011934578, 11.2694713348387, 11.1744408097004, 11.0782105895853, 10.9808778679288, 10.8825361766655, 10.7832754995503, 10.6831823822816, 10.5823400395121, 10.4808284588304, 10.3787245017949, 10.2761020020989, 10.1730318609435, 10.0695821396939, 9.96581814989197, 9.86180254069656, 9.7575953838195, 9.65325425602747, 9.54883431927252, 9.54883431927252, 9.54883431927252, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[ps2D_BXY_N]21",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 14.1972112674569,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14.1972112674569,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 12.9065556976881,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[SB_BSN&Cnv_3872__chic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 230,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 0.0106097981981864, 0.013355977256639, 0.0169288396114579, 0.0216144998398085, 0.0278118995223109, 0.0360831396272495, 0.0472290684437071, 0.0624043140714608, 0.0832948435515044, 0.11239622418767, 0.15345685504397, 0.212196442394967, 0.297492850793243, 0.423383150507264, 0.612513122429014, 0.741636895504786, 0.90222924790464, 1.10305158230517, 1.35562592049803, 1.67521186502803, 2.08216947824508, 2.32662676189691, 2.6038773726695, 2.91888605312206, 3.27745743364995, 3.68639351036745, 4.15368362731981, 4.68873430637344, 5.30264807509994, 6.00856273219033, 6.82206540049202, 7.27482544315587, 7.76169943194459, 8.28556924653918, 8.84958698641748, 9.45720286073937, 10.1121962248352, 10.8187101490743, 11.5812899570252, 12.404926228253, 13.295102827939, 14.2578506020674, 15.2998074646993, 16.4282857046224, 17.6513474544849, 18.9778893987989, 20.4177379507681, 21.1835032576209, 21.9817563050568, 22.8140367599992, 23.6819649782757, 24.587246641755, 25.531677685679, 26.5171495358487, 27.5456546767561, 28.6192925733016, 29.740275970402, 30.9109375965967, 32.1337372997006, 33.4112696446479, 34.7462720059413, 36.1416331895637, 37.6004026218606, 39.1258001457593, 40.7212264677908, 42.3902743027284, 44.1367402662855, 45.964637570245, 47.8782095786484, 49.8819442882897, 51.9729298483213, 54.1162026802083, 56.3056486555805, 58.5397891551332, 60.8169838869296, 63.1354294841222, 65.4931586701405, 67.8880400172331, 70.3177783220822, 75.2718328550368, 80.3337402141952, 85.4794324388714, 90.6824861684597, 101.144304698052, 106.340245782648, 111.468467995895, 116.494266408413, 118.957715402563, 121.382258929371, 123.76343443565, 126.096788566695, 128.377890819103, 130.602347369737, 132.765815021449, 134.864015204429, 136.89274797073, 138.847905918432, 140.725487981294, 142.521613019461, 144.23253314687, 145.854646731536, 147.384511005754, 148.818854224537, 150.154587312294, 151.388814939771, 152.518845975702, 153.542203260404, 154.456632651641, 155.260111296559, 155.950855087153, 156.527325260898, 156.988234112287, 157.332549785653, 157.559500124281, 157.668575555729, 157.659530998257, 157.532386778394, 157.287428554816, 156.925206248953, 156.446531987915, 155.852477070519, 155.144367972262, 154.323781410118, 153.392538492837, 152.352697987128, 151.20654873458, 149.9566012584, 148.60557860305, 147.15640645354, 145.612202584555, 143.976265692618, 142.252063667258, 140.443221359463, 138.55350790773, 136.586823683587, 134.54718691972, 132.438720084633, 130.265636068224, 128.032224242702, 125.742836462927, 123.401873069548, 121.013768957239, 118.582979768896, 116.113968274904, 113.61119099449, 108.522055752721, 103.350613168696, 92.8961224704157, 87.6772804072036, 82.5039420962917, 77.4034780288949, 72.400972092361, 69.9436291823685, 67.5190720649532, 65.1297338784567, 62.7778848022511, 60.4656311417521, 58.1949150487216, 55.9675148551601, 53.7850459967261, 51.6489624994807, 49.5605590018534, 47.5209732820591, 45.5313165439196, 43.6145212763167, 41.7840558720038, 40.0357798778311, 38.3657634454407, 36.770276010892, 35.2457756152559, 33.7888988280568, 32.3964512378183, 31.0653984761887, 29.7928577441969, 28.5760898111335, 27.4124914583677, 26.2995883421094, 25.2350282507164, 24.216574733638, 23.2421010804774, 22.3095846299598, 21.4171013898207, 20.562820949767, 19.7450016707427, 18.9619861347328, 18.2121968402821, 16.806362335479, 15.5163270818393, 14.3319597020943, 13.2440665194452, 12.2443000744691, 11.3250770202171, 10.4795043881808, 9.70131333091864, 8.98479954690243, 8.32476968143506, 7.71649307544699, 7.15565830301196, 6.63833399953078, 6.16093353667647, 5.72018314820173, 4.9369319620355, 4.26762136659787, 3.69472209469727, 3.20354559672103, 2.78176081695757, 2.41899698461499, 2.10651644256303, 1.83694462591, 1.60404677131333, 1.22795432923583, 0.944869288863087, 0.730637412220928, 0.567667056544807, 0.443069999494621, 0.273470801424355, 0.171591115923498, 0.109333342617903, 0.0706737851424992, 0.046304737800655, 0.0307257229284783, 0.0206332380317307, 0.0140128838127181, 0.009618625682973, 0.00666923580470558, 0.00466861694922067, 0.0032979079689951, 0.0032979079689951, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[SB_BSN&Cnv_3872__chic]22",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 232,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 230,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 173.435433111302,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 173.435433111302,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 157.668575555729,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[BS_BSN&Cnv_3872__chic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 54,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.245, 5.248, 5.251, 5.254, 5.257, 5.26, 5.263, 5.266, 5.269, 5.272, 5.275, 5.278, 5.281, 5.284, 5.287, 5.29, 5.293, 5.296, 5.299, 5.302, 5.305, 5.308, 5.311, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 5.67597788864014e-6, 5.60810336893462e-6, 5.5402288492291e-6, 5.47235432952358e-6, 5.40447980981808e-6, 5.33660529011256e-6, 5.26873077040705e-6, 5.20085625070153e-6, 5.13298173099601e-6, 5.06510721129049e-6, 4.99723269158498e-6, 4.92935817187948e-6, 4.86148365217396e-6, 4.79360913246844e-6, 4.72573461276292e-6, 4.6578600930574e-6, 4.58998557335189e-6, 4.52211105364637e-6, 4.45423653394087e-6, 4.38636201423535e-6, 4.31848749452983e-6, 4.25061297482432e-6, 4.1827384551188e-6, 4.11486393541328e-6, 4.04698941570776e-6, 3.97911489600224e-6, 3.91124037629675e-6, 3.84336585659123e-6, 3.77549133688571e-6, 3.70761681718019e-6, 3.63974229747467e-6, 3.57186777776916e-6, 3.50399325806364e-6, 3.43611873835814e-6, 3.36824421865262e-6, 3.3003696989471e-6, 3.23249517924159e-6, 3.16462065953607e-6, 3.09674613983055e-6, 3.02887162012503e-6, 2.96099710041953e-6, 2.89312258071402e-6, 2.8252480610085e-6, 2.75737354130298e-6, 2.68949902159746e-6, 2.62162450189194e-6, 2.55374998218643e-6, 2.48587546248093e-6, 2.41800094277541e-6, 2.35012642306989e-6, 2.28225190336437e-6, 2.28225190336437e-6, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[BS_BSN&Cnv_3872__chic]23",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 6.24357567750415e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 6.24357567750415e-6,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 5.67597788864014e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[SS_BSN&Cnv_3872__chic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 230,
      "fX" : [5.2, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.35],
      "fY" : [0, 0.0445617869326693, 0.0560959032085698, 0.0711021387675468, 0.0907821919442732, 0.116811641235351, 0.151551344323033, 0.198364911914789, 0.26210185108018, 0.349843324217668, 0.472070863246357, 0.644527968401494, 0.891237748093201, 1.24948776436737, 1.77823455181381, 2.57259174446988, 3.11491931340784, 3.7894167974299, 4.63288261173796, 5.69370993691125, 7.03599001621154, 8.74523632910611, 9.77197153978093, 10.93644068551, 12.2594959819499, 13.7655172238966, 15.4830732018116, 17.4457196384736, 19.6929644882619, 22.2714390309444, 25.2363228067063, 28.653082663667, 30.5547019193718, 32.5996017889254, 34.7998863393339, 37.1687945769098, 39.7208175864585, 42.4718288863851, 45.4392296200094, 48.6421104181452, 52.1014320134179, 55.8402269675421, 59.8838251943157, 64.2601063297637, 68.9997824240936, 74.1367149165689, 79.7082704141912, 85.7557204400672, 88.9719805240941, 92.3246910614418, 95.8203187452659, 99.465669166945, 103.267906292333, 107.234573156848, 111.373613861968, 115.693396961717, 120.202740334231, 124.910937640489, 129.827786479863, 134.963618360281, 140.32933060963, 145.936420364526, 151.797020782858, 157.92393963764, 164.330700461726, 171.031586425918, 178.041687147121, 185.37694863838, 193.054226629188, 201.091343502284, 209.507149112601, 218.289413512441, 227.291287581021, 236.487091613543, 245.870615320501, 255.434969377664, 265.172579536426, 275.075183117543, 285.133827996991, 295.338874183575, 316.146199490487, 337.406513117402, 359.018728190099, 380.87186501383, 424.812128488741, 446.635391778145, 468.174231758077, 489.282885649671, 499.629518747325, 509.812746555473, 519.813826083852, 529.614052976373, 539.194818853785, 548.537669396156, 557.624362915713, 566.436929163394, 574.957728106648, 583.169508411771, 591.055465361281, 598.599297935675, 605.785264789355, 612.598238852598, 619.023760295149, 625.048087592407, 630.658246442153, 635.842076288365, 640.588274218789, 644.886436014617, 648.72709414365, 652.101752502928, 655.002917732141, 657.424126936651, 659.359971676329, 660.806118095658, 661.759323090261, 662.217446425404, 662.17945874313, 661.645445416068, 660.616606227745, 659.095250881052, 657.084790358425, 654.589724178952, 651.615623619055, 648.169110984319, 644.257835040397, 639.890442730591, 635.076547326452, 629.826693175591, 624.152317227589, 618.065707534463, 611.579958936333, 604.708926155875, 597.467174536497, 589.869928669132, 581.93301916087, 573.672827805386, 565.106231420262, 556.250544619752, 547.123461793373, 537.742998560923, 528.127432973066, 518.295246723684, 508.265066635626, 498.055606675521, 487.685610745874, 477.173796493949, 455.799124131751, 434.078756009835, 390.169269864664, 368.249821095519, 346.521490807307, 325.099236699974, 304.088412600479, 293.767425421448, 283.584140531937, 273.548777258492, 263.670870490238, 253.959266835887, 244.422123448984, 235.066909430281, 225.900409706154, 216.928731273014, 208.157311689688, 199.590929692722, 191.23425240462, 183.183597650125, 175.495533484253, 168.152669756162, 161.138500867732, 154.437358227313, 148.034365395581, 141.915395763396, 136.067032611519, 130.47653141141, 125.131784234988, 120.02128614946, 115.134103480894, 110.4598438374, 105.988627789408, 101.711062110861, 97.6182144909067, 93.7015896312298, 89.9531066492578, 86.3650777122958, 82.930187832153, 79.6414757540468, 76.4923158775265, 70.5877268838977, 65.1695016703258, 60.1950878463924, 55.6258714197316, 51.4267925615612, 47.5660007611879, 44.0145451386541, 40.746096159808, 37.7366954170955, 34.9645305102095, 32.409732388149, 30.0541928041865, 27.8813997918971, 25.8762892978156, 24.0251113079213, 20.735409485066, 17.9242649572872, 15.5180537540732, 13.455083088628, 11.6835617895259, 10.1599319992353, 8.8474950352688, 7.7152772840586, 6.73709236670674, 5.15748161843544, 3.96850751946789, 3.06872082581092, 2.38423558581625, 1.86092049489802, 1.14859372042171, 0.720692948583031, 0.459206577483099, 0.296834124119687, 0.194482667936005, 0.129049873797329, 0.0866608336677128, 0.0588549500292413, 0.0403988030934472, 0.0280111892216593, 0.0196084703851372, 0.0138514106953545, 0.0138514106953545, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]_Comp[SS_BSN&Cnv_3872__chic]24",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 232,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 230,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 728.439191067945,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 728.439191067945,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 662.217446425404,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 232,
      "fX" : [5.197, 5.197, 5.2, 5.203, 5.206, 5.209, 5.212, 5.215, 5.218, 5.221, 5.224, 5.227, 5.23, 5.233, 5.236, 5.239, 5.242, 5.2435, 5.245, 5.2465, 5.248, 5.2495, 5.251, 5.25175, 5.2525, 5.25325, 5.254, 5.25475, 5.2555, 5.25625, 5.257, 5.25775, 5.2585, 5.258875, 5.25925, 5.259625, 5.26, 5.260375, 5.26075, 5.261125, 5.2615, 5.261875, 5.26225, 5.262625, 5.263, 5.263375, 5.26375, 5.264125, 5.2645, 5.2646875, 5.264875, 5.2650625, 5.26525, 5.2654375, 5.265625, 5.2658125, 5.266, 5.2661875, 5.266375, 5.2665625, 5.26675, 5.2669375, 5.267125, 5.2673125, 5.2675, 5.2676875, 5.267875, 5.2680625, 5.26825, 5.2684375, 5.268625, 5.2688125, 5.269, 5.2691875, 5.269375, 5.2695625, 5.26975, 5.2699375, 5.270125, 5.2703125, 5.2705, 5.270875, 5.27125, 5.271625, 5.272, 5.27275, 5.273125, 5.2735, 5.273875, 5.2740625, 5.27425, 5.2744375, 5.274625, 5.2748125, 5.275, 5.2751875, 5.275375, 5.2755625, 5.27575, 5.2759375, 5.276125, 5.2763125, 5.2765, 5.2766875, 5.276875, 5.2770625, 5.27725, 5.2774375, 5.277625, 5.2778125, 5.278, 5.2781875, 5.278375, 5.2785625, 5.27875, 5.2789375, 5.279125, 5.2793125, 5.2795, 5.2796875, 5.279875, 5.2800625, 5.28025, 5.2804375, 5.280625, 5.2808125, 5.281, 5.2811875, 5.281375, 5.2815625, 5.28175, 5.2819375, 5.282125, 5.2823125, 5.2825, 5.2826875, 5.282875, 5.2830625, 5.28325, 5.2834375, 5.283625, 5.2838125, 5.284, 5.2841875, 5.284375, 5.2845625, 5.28475, 5.285125, 5.2855, 5.28625, 5.286625, 5.287, 5.287375, 5.28775, 5.2879375, 5.288125, 5.2883125, 5.2885, 5.2886875, 5.288875, 5.2890625, 5.28925, 5.2894375, 5.289625, 5.2898125, 5.29, 5.2901875, 5.290375, 5.2905625, 5.29075, 5.2909375, 5.291125, 5.2913125, 5.2915, 5.2916875, 5.291875, 5.2920625, 5.29225, 5.2924375, 5.292625, 5.2928125, 5.293, 5.2931875, 5.293375, 5.2935625, 5.29375, 5.2939375, 5.294125, 5.2945, 5.294875, 5.29525, 5.295625, 5.296, 5.296375, 5.29675, 5.297125, 5.2975, 5.297875, 5.29825, 5.298625, 5.299, 5.299375, 5.29975, 5.3005, 5.30125, 5.302, 5.30275, 5.3035, 5.30425, 5.305, 5.30575, 5.3065, 5.308, 5.3095, 5.311, 5.3125, 5.314, 5.317, 5.32, 5.323, 5.326, 5.329, 5.332, 5.335, 5.338, 5.341, 5.344, 5.347, 5.35, 5.35, 5.353, 5.353],
      "fY" : [0, 12.8760840270451, 12.8760840270451, 12.9217576473083, 12.9642944924083, 13.0054910779398, 13.0477207132798, 13.0941955182436, 13.1493597623836, 13.2194883108246, 13.3136102050467, 13.444955893951, 13.6332623127606, 13.9085092401706, 14.3170912301315, 14.9322234070324, 15.8718793201026, 16.519857609367, 17.3304698713568, 18.3493007090819, 19.6362896880049, 21.2708116012518, 23.3587635283682, 24.6154968100871, 26.0425390260219, 27.6657099641076, 29.5151968547827, 31.6263732655821, 34.0407870201824, 36.8073553277564, 39.9838147048246, 43.6384851758765, 47.8524233741017, 50.1985676975798, 52.7220584775461, 55.4378819869649, 58.3624296564746, 61.5136431034649, 64.9111755236767, 68.5765714513924, 72.5334671601792, 76.8078142800101, 81.4281295541666, 86.4257740574244, 91.8352656534767, 97.6946289935442, 104.045787960388, 110.935006155001, 118.413381821806, 122.390929479186, 126.537404529465, 130.860813370857, 135.369581988615, 140.072580068426, 144.979146618829, 150.099117204898, 155.442852902862, 161.021271093385, 166.845878219909, 172.928804647806, 179.282841770197, 185.9214815172, 192.858958437144, 200.110294531033, 207.691347035275, 215.618859362613, 223.910515427267, 232.584997597713, 241.662048539432, 251.162537230334, 261.108529453758, 271.523363097904, 282.391896400619, 293.5323166989, 304.912830195807, 316.52574801868, 328.362540587423, 340.413830322572, 352.669387304218, 365.118128016418, 377.748117300407, 403.499877788668, 429.812441077714, 456.56065261576, 483.607109629313, 537.989612334105, 564.998971505593, 591.656151830696, 617.780685876771, 630.585795279109, 643.1885849299, 655.565849319795, 667.694430772029, 679.551290437897, 691.113580208202, 702.358715231822, 713.264446723604, 723.808934736698, 733.970820569046, 743.729298470421, 753.064186314879, 761.955994904105, 770.385995569657, 778.336285746766, 785.789852198961, 792.730631581477, 799.143568042003, 805.014667569912, 810.331048819531, 815.08099014917, 819.253972635685, 822.840718843356, 825.833227147544, 828.224801435061, 830.010076027097, 831.185035694862, 831.747030663407, 831.694786525192, 831.028409011457, 829.749383596413, 827.860569936317, 825.366191172581, 822.271818154898, 818.584348666911, 814.311981762823, 809.464187348611, 804.05167116579, 798.086335358932, 791.581234830213, 784.550529604966, 777.009433451434, 768.974159015568, 760.461859747641, 751.490568911592, 742.079135980279, 732.247160730147, 722.014925357194, 711.403324942408, 700.433796599195, 689.128247637556, 677.508983080006, 665.598632862509, 653.420079049969, 640.996383390211, 628.350715522991, 615.506282151363, 602.486257471912, 576.011562096379, 549.10883518178, 494.722941561737, 467.573650634714, 440.660954450376, 414.127181433808, 388.10276953216, 375.31888844888, 362.705488778584, 350.275223014961, 338.039896255248, 326.010461442244, 314.19701790986, 302.60881311939, 291.254247461339, 280.140881986586, 269.275448920729, 258.663864806805, 248.311907999351, 238.338828840133, 228.814663805002, 219.71788231798, 211.028048960537, 202.725764604968, 194.792610880839, 187.211097776289, 179.964614188293, 173.037381247584, 166.414408254672, 160.081451073552, 154.024972839096, 148.232106842989, 142.69062147133, 137.388887074749, 132.315844659177, 127.460976292139, 122.814277125849, 118.366228944308, 114.107775147195, 110.030297088574, 106.12559169334, 98.8036385139904, 92.0838255668588, 85.9134692964073, 80.2447622446276, 75.0342973334813, 70.2426409145079, 65.8339493474411, 61.7756244579092, 58.0380037430781, 54.594081653221, 51.4192586825783, 48.4911153618447, 45.7892085623853, 43.2948878038421, 40.9911295064296, 36.8944571042073, 33.3902045002099, 30.387220026715, 27.8091239024229, 25.591795440549, 23.6813075384812, 22.0322253677868, 20.6062022467776, 19.3708185156837, 17.3663170480953, 15.8452074445477, 14.681897579318, 13.7849209959673, 13.0872690906891, 12.1052499329993, 11.4746270650157, 11.049371272054, 10.7462352363051, 10.5168921652091, 10.3328101471683, 10.1768788330178, 10.0386885374839, 9.91182245534845, 9.79227822684681, 9.67753369348825, 9.56598592018877, 9.56598592018877, 9.56598592018877, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mchic|aux_rng2]_Norm[mbchic,mchic]25",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 234,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 232,
          "fXmin" : 5.1814,
          "fXmax" : 5.3686,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 914.921733729748,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 914.921733729748,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 831.747030663407,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[aux_rng2]",
      "fTitle" : "Histogram of ds_1000_plot__mbchic",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 50,
      "fX" : [5.2015, 5.2045, 5.2075, 5.2105, 5.2135, 5.2165, 5.2195, 5.2225, 5.2255, 5.2285, 5.2315, 5.2345, 5.2375, 5.2405, 5.2435, 5.2465, 5.2495, 5.2525, 5.2555, 5.2585, 5.2615, 5.2645, 5.2675, 5.2705, 5.2735, 5.2765, 5.2795, 5.2825, 5.2855, 5.2885, 5.2915, 5.2945, 5.2975, 5.3005, 5.3035, 5.3065, 5.3095, 5.3125, 5.3155, 5.3185, 5.3215, 5.3245, 5.3275, 5.3305, 5.3335, 5.3365, 5.3395, 5.3425, 5.3455, 5.3485],
      "fY" : [15, 17, 12, 13, 8, 15, 14, 11, 12, 12, 11, 17, 12, 12, 12, 18, 22, 24, 27, 39, 70, 111, 243, 370, 571, 790, 860, 703, 565, 321, 190, 115, 56, 42, 25, 19, 15, 5, 14, 8, 7, 14, 11, 12, 8, 13, 9, 5, 11, 13],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[aux_rng2]3005",
        "fTitle" : "Histogram of ds_1000_plot__mbchic",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5.185,
          "fXmax" : 5.365,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 2.5562779700339,
          "fXmax" : 978.528989741778,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 978.528989741778,
        "fMinimum" : 2.5562779700339,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEXhigh" : [0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999, 0.00149999999999999],
      "fEYlow" : [3.82938009857506, 4.08218389934171, 3.41526599430015, 3.5586623304375, 2.76838605646272, 3.82938009857506, 3.69650031882412, 3.26557940095131, 3.41526599430015, 3.41526599430015, 3.26557940095131, 4.08218389934171, 3.41526599430015, 3.41526599430015, 3.41526599430015, 4.20288721196007, 4.65450239544497, 4.86461220384528, 5.16377123855587, 6.21810171113267, 8.3465663719404, 10.0475115548645, 15.0964739604822, 18.7418814048938, 23.4008368054342, 27.6113855937411, 28.8300187521249, 26.0188612123522, 23.2749868559375, 17.4234483289349, 13.2931142241337, 10.2354552767919, 7.46090009529179, 6.45483071102782, 4.96633466721007, 4.32021937465496, 3.82938009857506, 2.15969114440678, 3.69650031882412, 2.76838605646272, 2.58147045606626, 3.69650031882412, 3.26557940095131, 3.41526599430015, 2.76838605646272, 3.5586623304375, 2.94346103725076, 2.15969114440678, 3.26557940095131, 3.5586623304375],
      "fEYhigh" : [4.95873843272062, 5.20371938988384, 4.55981905739127, 4.69757337260906, 3.94514151986907, 4.95873843272062, 4.83038075568817, 4.41652052316603, 4.55981905739127, 4.55981905739127, 4.41652052316603, 5.20371938988384, 4.55981905739127, 4.55981905739127, 4.55981905739127, 5.32100732238368, 5.76136640411342, 5.96693206711369, 6.2602438465527, 7.29837245259718, 9.40646758331697, 11.0475115548645, 16.0964739604822, 19.7418814048938, 24.4008368054342, 28.6113855937411, 29.8300187521249, 27.0188612123522, 24.2749868559375, 18.4234483289349, 14.2931142241337, 11.2354552767919, 8.52787944162286, 7.53218018651548, 6.06658917312032, 5.4351961614818, 4.95873843272062, 3.38247265214689, 4.83038075568817, 3.94514151986907, 3.77028072043409, 4.83038075568817, 4.41652052316603, 4.55981905739127, 3.94514151986907, 4.69757337260906, 4.11020413766764, 3.38247265214689, 4.41652052316603, 4.69757337260906],
      "_yAxisLabel" : "Events \/ ( 0.003 )",
      "_ymin" : 0,
      "_ymax" : 889.830018752125,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00299999999999999,
      "_nSigma" : 1,
      "_entries" : 5519,
      "_rawEntries" : 9355
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig2f.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84277108435357,
  "fY1" : -175.609753704271,
  "fX2" : 3.90301204829822,
  "fY2" : 1287.80487685209,
  "fXtoAbsPixelk" : -63789.9998557878,
  "fXtoPixelk" : -63789.9998557878,
  "fXtoPixel" : 16599.9999754132,
  "fYtoAbsPixelk" : 704.000051072829,
  "fYtoPixelk" : 704.000051072829,
  "fYtoPixel" : -0.546666668007726,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.84277108435357,
  "fPixeltoXk" : 3.84277108435357,
  "fPixeltoX" : 6.02409639446466e-5,
  "fAbsPixeltoYk" : 1287.80487685209,
  "fPixeltoYk" : -175.609753704271,
  "fPixeltoY" : -1.82926828819545,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : -1e-10,
  "fUxmax" : 3.9,
  "fUymax" : 1200,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : -1e-10,
      "fX2" : 3.9,
      "fY2" : 1200,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_1508c0a0",
      "fTitle" : "A RooPlot of \"m134BC*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNcells" : 42,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 40,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331656,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : -3000406,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.01,
        "fLabelSize" : 0.06,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.0705,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.0705,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 1200,
      "fMinimum" : -1e-10,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 834.959241867376, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[ps2D_BXY_N]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 1,
      "fLineStyle" : 15,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 59,
      "fX" : [3.84875, 3.84875, 3.85, 3.85125, 3.8525, 3.85375, 3.855, 3.85625, 3.8575, 3.85875, 3.86, 3.86125, 3.8625, 3.86375, 3.865, 3.86625, 3.8675, 3.86875, 3.87, 3.87125, 3.8725, 3.87375, 3.875, 3.87625, 3.8775, 3.87875, 3.88, 3.88125, 3.8825, 3.88375, 3.884375, 3.885, 3.885625, 3.88625, 3.886875, 3.8875, 3.888125, 3.88875, 3.889375, 3.89, 3.890625, 3.89125, 3.891875, 3.8925, 3.893125, 3.89375, 3.894375, 3.895, 3.895625, 3.89625, 3.896875, 3.8975, 3.898125, 3.89875, 3.899375, 3.9, 3.9, 3.90125, 3.90125],
      "fY" : [0, 13.4872952013562, 13.4872952013562, 13.4798274514622, 13.4718057446522, 13.4632282765819, 13.4540932520812, 13.4443988851723, 13.4341433990875, 13.4233250262867, 13.411942008476, 13.3999925966253, 13.3874750509865, 13.374387641112, 13.3607286458725, 13.3464963534757, 13.3316890614848, 13.3163050768369, 13.3003427158613, 13.2838003042989, 13.2666761773203, 13.248968679545, 13.2306761650605, 13.2117969974406, 13.1923295497654, 13.17227220464, 13.1516233542137, 13.1303814001996, 13.108544753894, 13.0861118361959, 13.0746712847361, 13.0630810776265, 13.051341020189, 13.0394509183492, 13.0274105786375, 13.0152198081892, 13.0028784147452, 12.9903862066531, 12.9777429928673, 12.9649485829497, 12.9520027870706, 12.9389054160091, 12.9256562811538, 12.9122551945034, 12.8987019686676, 12.8849964168672, 12.8711383529351, 12.8571275913171, 12.842963947072, 12.8286472358729, 12.8141772740072, 12.7995538783777, 12.7847768665033, 12.769846056519, 12.7547612671774, 12.7395223178486, 12.7395223178486, 12.7395223178486, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[ps2D_BXY_N]26",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8435,
          "fXmax" : 3.9065,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 14.8360247214919,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 14.8360247214919,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 13.4872952013562,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[SB_BSN&Cnv_3872__chic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 4,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1194,
      "fFillStyle" : 3545,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 44,
      "fX" : [3.85, 3.85, 3.85125, 3.8525, 3.85375, 3.855, 3.85625, 3.8575, 3.85875, 3.86, 3.86125, 3.8625, 3.86375, 3.865, 3.86625, 3.8675, 3.86875, 3.87, 3.87125, 3.8725, 3.87375, 3.875, 3.87625, 3.8775, 3.87875, 3.88, 3.88125, 3.8825, 3.88375, 3.885, 3.88625, 3.8875, 3.88875, 3.89, 3.89125, 3.8925, 3.89375, 3.895, 3.89625, 3.8975, 3.89875, 3.9, 3.9, 3.9],
      "fY" : [0, 60.1617942330804, 61.0595837053149, 61.9573731775491, 62.8551626497836, 63.7529521220178, 64.6507415942524, 65.5485310664865, 66.4463205387211, 67.3441100109553, 68.2418994831898, 69.139688955424, 70.0374784276585, 70.935267899893, 71.8330573721272, 72.7308468443618, 73.628636316596, 74.5264257888305, 75.4242152610647, 76.3220047332992, 77.2197942055334, 78.1175836777679, 79.0153731500025, 79.9131626222367, 80.8109520944712, 81.7087415667054, 82.6065310389399, 83.5043205111741, 84.4021099834086, 85.2998994556428, 86.1976889278774, 87.0954784001119, 87.9932678723461, 88.8910573445806, 89.7888468168148, 90.6866362890493, 91.5844257612835, 92.482215233518, 93.3800047057522, 94.2777941779867, 95.175583650221, 96.0733731224555, 96.0733731224555, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[SB_BSN&Cnv_3872__chic]27",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 105.680710434701,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 105.680710434701,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 96.0733731224555,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[BS_BSN&Cnv_3872__chic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 8,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 1195,
      "fFillStyle" : 3554,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 229,
      "fX" : [3.85, 3.85, 3.85125, 3.8525, 3.85375, 3.855, 3.85625, 3.856875, 3.8575, 3.858125, 3.85875, 3.859375, 3.86, 3.8603125, 3.860625, 3.8609375, 3.86125, 3.8615625, 3.861875, 3.8621875, 3.8625, 3.8628125, 3.86296875, 3.863125, 3.86328125, 3.8634375, 3.86359375, 3.86375, 3.86390625, 3.8640625, 3.86421875, 3.864375, 3.86453125, 3.8646875, 3.86484375, 3.865, 3.86515625, 3.8653125, 3.86546875, 3.865625, 3.865703125, 3.86578125, 3.865859375, 3.8659375, 3.866015625, 3.86609375, 3.866171875, 3.86625, 3.866328125, 3.86640625, 3.866484375, 3.8665625, 3.866640625, 3.86671875, 3.866796875, 3.866875, 3.866953125, 3.86703125, 3.867109375, 3.8671875, 3.867265625, 3.86734375, 3.867421875, 3.8675, 3.867578125, 3.86765625, 3.867734375, 3.8678125, 3.867890625, 3.86796875, 3.868046875, 3.868125, 3.868203125, 3.86828125, 3.8684375, 3.86859375, 3.86875, 3.8690625, 3.86921875, 3.869375, 3.869453125, 3.86953125, 3.869609375, 3.8696875, 3.869765625, 3.86984375, 3.869921875, 3.87, 3.870078125, 3.87015625, 3.870234375, 3.8703125, 3.870390625, 3.87046875, 3.870546875, 3.870625, 3.870703125, 3.87078125, 3.870859375, 3.8709375, 3.871015625, 3.87109375, 3.871171875, 3.87125, 3.8712890625, 3.871328125, 3.8713671875, 3.87140625, 3.8714453125, 3.871484375, 3.8715234375, 3.8715625, 3.8716015625, 3.871640625, 3.8716796875, 3.87171875, 3.8717578125, 3.871796875, 3.8718359375, 3.871875, 3.871953125, 3.87203125, 3.872109375, 3.8721875, 3.872265625, 3.87234375, 3.872421875, 3.8725, 3.872578125, 3.87265625, 3.872734375, 3.8728125, 3.872890625, 3.87296875, 3.873046875, 3.873125, 3.873203125, 3.87328125, 3.873359375, 3.8734375, 3.873515625, 3.87359375, 3.873671875, 3.87375, 3.87390625, 3.8740625, 3.874375, 3.87453125, 3.8746875, 3.87484375, 3.874921875, 3.875, 3.875078125, 3.87515625, 3.875234375, 3.8753125, 3.875390625, 3.87546875, 3.875546875, 3.875625, 3.875703125, 3.87578125, 3.875859375, 3.8759375, 3.876015625, 3.87609375, 3.876171875, 3.87625, 3.876328125, 3.87640625, 3.876484375, 3.8765625, 3.876640625, 3.87671875, 3.876796875, 3.876875, 3.876953125, 3.87703125, 3.877109375, 3.8771875, 3.877265625, 3.87734375, 3.877421875, 3.8775, 3.87765625, 3.8778125, 3.87796875, 3.878125, 3.87828125, 3.8784375, 3.87859375, 3.87875, 3.87890625, 3.8790625, 3.87921875, 3.879375, 3.87953125, 3.8796875, 3.87984375, 3.88, 3.88015625, 3.8803125, 3.880625, 3.8809375, 3.88125, 3.8815625, 3.881875, 3.8821875, 3.8825, 3.8828125, 3.883125, 3.88375, 3.884375, 3.885, 3.885625, 3.88625, 3.8875, 3.88875, 3.89, 3.89125, 3.8925, 3.89375, 3.895, 3.89625, 3.8975, 3.89875, 3.9, 3.9, 3.9],
      "fY" : [0, 1.36540854335821e-8, 1.58264918653307e-8, 1.9762796869953e-8, 2.5578348311456e-8, 3.38776175531235e-8, 4.59073227468754e-8, 5.39659089662991e-8, 6.39083603108716e-8, 7.62909756967202e-8, 9.1859353674098e-8, 1.11617795077661e-7, 1.36926058552021e-7, 1.52215754537223e-7, 1.69634624998506e-7, 1.89521687846821e-7, 2.1227429467803e-7, 2.38358681814273e-7, 2.68322482572005e-7, 3.0280956172798e-7, 3.42577592895605e-7, 3.88518864374414e-7, 4.14126077348175e-7, 4.41684865892659e-7, 4.71356294244878e-7, 5.03315271128479e-7, 5.37751741871352e-7, 5.74871976702879e-7, 6.14899956717944e-7, 6.58078864735512e-7, 7.04672679966463e-7, 7.54967881242641e-7, 8.09275252518356e-7, 8.67931789526453e-7, 9.31302691124273e-7, 9.99783421713997e-7, 1.07380180852023e-6, 1.15382013436677e-6, 1.24033715077671e-6, 1.33388991887269e-6, 1.38348339896394e-6, 1.43505532341083e-6, 1.48868418755364e-6, 1.54445105426371e-6, 1.60243953250494e-6, 1.66273572999859e-6, 1.72542817593035e-6, 1.7906077040587e-6, 1.85836729108228e-6, 1.92880183559035e-6, 2.00200786559237e-6, 2.07808315441349e-6, 2.15712622686903e-6, 2.23923572376628e-6, 2.32450959114422e-6, 2.41304404635361e-6, 2.5049322681025e-6, 2.60026273561419e-6, 2.69911713293553e-6, 2.80156771757293e-6, 2.90767405567115e-6, 3.01747904436921e-6, 3.1310042313784e-6, 3.24824463519566e-6, 3.36916362642123e-6, 3.49368892603204e-6, 3.62171117804561e-6, 3.75308634645374e-6, 3.88764194802162e-6, 4.02518540210955e-6, 4.16551190428136e-6, 4.30840996789735e-6, 4.45366424950044e-6, 4.60105632417807e-6, 4.90136202504217e-6, 5.20749534647613e-6, 5.51753152198196e-6, 6.14107962511327e-6, 6.45021508091771e-6, 6.7545257206077e-6, 6.90412957976529e-6, 7.05163132936286e-6, 7.1967283285769e-6, 7.33911763692081e-6, 7.47849699384133e-6, 7.61456583201915e-6, 7.7470263110791e-6, 7.87558437313643e-6, 7.99995080099811e-6, 8.11984228425369e-6, 8.23498248035796e-6, 8.34510307166863e-6, 8.44994480044565e-6, 8.54925848642344e-6, 8.64280601493161e-6, 8.7303612958757e-6, 8.81171117784099e-6, 8.88665632106003e-6, 8.9550120189447e-6, 9.01660896796231e-6, 9.07129397353113e-6, 9.11893059477502e-6, 9.15939972042612e-6, 9.19260007532229e-6, 9.20644779954588e-6, 9.21844864962313e-6, 9.2285951615855e-6, 9.23688105268519e-6, 9.24330122814276e-6, 9.24785178715763e-6, 9.25053002626743e-6, 9.25133444263986e-6, 9.25026473544129e-6, 9.24732180614257e-6, 9.24250775732933e-6, 9.23582589039535e-6, 9.22728070218824e-6, 9.21687787925577e-6, 9.20462429259001e-6, 9.1905279895751e-6, 9.1568452521325e-6, 9.11591721175137e-6, 9.06784954959624e-6, 9.01276562705282e-6, 8.9508059589461e-6, 8.8821276151968e-6, 8.80690355737115e-6, 8.72532190948586e-6, 8.63758517529761e-6, 8.543909400085e-6, 8.4445232862039e-6, 8.33966726160452e-6, 8.22959251700988e-6, 8.11456000858821e-6, 7.99483943743962e-6, 7.87070820476116e-6, 7.74245036066215e-6, 7.61035554237046e-6, 7.4747179143442e-6, 7.33583510881075e-6, 7.19400718591639e-6, 7.04953560845403e-6, 6.90272224434523e-6, 6.75386839550437e-6, 6.45123611326728e-6, 6.14400384867446e-6, 5.52486404627071e-6, 5.21729461195693e-6, 4.91378000828776e-6, 4.6162338625993e-6, 4.47027335985082e-6, 4.32648603316226e-6, 4.18509168298828e-6, 4.04630705378984e-6, 3.91034401552856e-6, 3.77740521635046e-6, 3.64767704522614e-6, 3.52132113635275e-6, 3.39846688044866e-6, 3.27920721856875e-6, 3.16359846051392e-6, 3.05166328630689e-6, 2.94339546862399e-6, 2.83876506110152e-6, 2.73772329233261e-6, 2.64020682961993e-6, 2.54614133296812e-6, 2.45544434695004e-6, 2.36802761894403e-6, 2.2837989459643e-6, 2.2026636386151e-6, 2.12452568087538e-6, 2.0492886436041e-6, 1.9768564050555e-6, 1.90713371555024e-6, 1.84002663984166e-6, 1.77544289762605e-6, 1.71329212536465e-6, 1.65348607278431e-6, 1.59593874874431e-6, 1.54056652264483e-6, 1.48728819280508e-6, 1.43602502636365e-6, 1.38670077804458e-6, 1.29357647060161e-6, 1.20735467959385e-6, 1.12751327782568e-6, 1.05356712401064e-6, 9.8506629145334e-7, 9.21594130105552e-7, 8.62765262103186e-7, 8.08223567352281e-7, 7.57640208411559e-7, 7.10711717223232e-7, 6.67158167231879e-7, 6.26721436721583e-7, 5.89163573618438e-7, 5.54265259475409e-7, 5.21824375968472e-7, 4.91654667933275e-7, 4.63584502730303e-7, 4.37455718569363e-7, 3.90450692085519e-7, 3.49605215495243e-7, 3.14040228099151e-7, 2.8300816630451e-7, 2.55872783445906e-7, 2.32092078523767e-7, 2.11203870287572e-7, 1.92813614119055e-7, 1.76584115650557e-7, 1.49494605488873e-7, 1.28086849552521e-7, 1.10997169034122e-7, 9.72139169836037e-8, 8.59822096767004e-8, 6.90451454654262e-8, 5.71090215267198e-8, 4.83753428965378e-8, 4.17629618814963e-8, 3.66019291640084e-8, 3.24624297055008e-8, 2.90557791529543e-8, 2.617284661506e-8, 2.36384957174098e-8, 2.12661064169634e-8, 1.88646764297173e-8, 1.88646764297173e-8, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[BS_BSN&Cnv_3872__chic]28",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 231,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 229,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.01764678869038e-5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 1.01764678869038e-5,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 9.25133444263986e-6,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[SS_BSN&Cnv_3872__chic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 229,
      "fX" : [3.85, 3.85, 3.85125, 3.8525, 3.85375, 3.855, 3.85625, 3.856875, 3.8575, 3.858125, 3.85875, 3.859375, 3.86, 3.8603125, 3.860625, 3.8609375, 3.86125, 3.8615625, 3.861875, 3.8621875, 3.8625, 3.8628125, 3.86296875, 3.863125, 3.86328125, 3.8634375, 3.86359375, 3.86375, 3.86390625, 3.8640625, 3.86421875, 3.864375, 3.86453125, 3.8646875, 3.86484375, 3.865, 3.86515625, 3.8653125, 3.86546875, 3.865625, 3.865703125, 3.86578125, 3.865859375, 3.8659375, 3.866015625, 3.86609375, 3.866171875, 3.86625, 3.866328125, 3.86640625, 3.866484375, 3.8665625, 3.866640625, 3.86671875, 3.866796875, 3.866875, 3.866953125, 3.86703125, 3.867109375, 3.8671875, 3.867265625, 3.86734375, 3.867421875, 3.8675, 3.867578125, 3.86765625, 3.867734375, 3.8678125, 3.867890625, 3.86796875, 3.868046875, 3.868125, 3.868203125, 3.86828125, 3.8684375, 3.86859375, 3.86875, 3.8690625, 3.86921875, 3.869375, 3.869453125, 3.86953125, 3.869609375, 3.8696875, 3.869765625, 3.86984375, 3.869921875, 3.87, 3.870078125, 3.87015625, 3.870234375, 3.8703125, 3.870390625, 3.87046875, 3.870546875, 3.870625, 3.870703125, 3.87078125, 3.870859375, 3.8709375, 3.871015625, 3.87109375, 3.871171875, 3.87125, 3.8712890625, 3.871328125, 3.8713671875, 3.87140625, 3.8714453125, 3.871484375, 3.8715234375, 3.8715625, 3.8716015625, 3.871640625, 3.8716796875, 3.87171875, 3.8717578125, 3.871796875, 3.8718359375, 3.871875, 3.871953125, 3.87203125, 3.872109375, 3.8721875, 3.872265625, 3.87234375, 3.872421875, 3.8725, 3.872578125, 3.87265625, 3.872734375, 3.8728125, 3.872890625, 3.87296875, 3.873046875, 3.873125, 3.873203125, 3.87328125, 3.873359375, 3.8734375, 3.873515625, 3.87359375, 3.873671875, 3.87375, 3.87390625, 3.8740625, 3.874375, 3.87453125, 3.8746875, 3.87484375, 3.874921875, 3.875, 3.875078125, 3.87515625, 3.875234375, 3.8753125, 3.875390625, 3.87546875, 3.875546875, 3.875625, 3.875703125, 3.87578125, 3.875859375, 3.8759375, 3.876015625, 3.87609375, 3.876171875, 3.87625, 3.876328125, 3.87640625, 3.876484375, 3.8765625, 3.876640625, 3.87671875, 3.876796875, 3.876875, 3.876953125, 3.87703125, 3.877109375, 3.8771875, 3.877265625, 3.87734375, 3.877421875, 3.8775, 3.87765625, 3.8778125, 3.87796875, 3.878125, 3.87828125, 3.8784375, 3.87859375, 3.87875, 3.87890625, 3.8790625, 3.87921875, 3.879375, 3.87953125, 3.8796875, 3.87984375, 3.88, 3.88015625, 3.8803125, 3.880625, 3.8809375, 3.88125, 3.8815625, 3.881875, 3.8821875, 3.8825, 3.8828125, 3.883125, 3.88375, 3.884375, 3.885, 3.885625, 3.88625, 3.8875, 3.88875, 3.89, 3.89125, 3.8925, 3.89375, 3.895, 3.89625, 3.8975, 3.89875, 3.9, 3.9, 3.9],
      "fY" : [0, 0.996184559610599, 1.15468054640032, 1.44186831057515, 1.86616348434034, 2.47166752302654, 3.34933938387554, 3.93728349797462, 4.66267199523587, 5.56609173103452, 6.70194061924356, 8.1434911605775, 9.9899496016318, 11.1054662091475, 12.3763246554195, 13.8272592523843, 15.4872602628067, 17.390343690725, 19.5764641604774, 22.0925972203126, 24.9940217652232, 28.3458380050358, 30.2141074181141, 32.224761281614, 34.3895506356761, 36.7212365964283, 39.2336773313574, 41.941922051823, 44.8623121312155, 48.012589876084, 51.4120148710575, 55.0814882442509, 59.0436843943385, 63.3231900977363, 67.9466497946476, 72.9429160606071, 78.3432026211634, 84.1812370381851, 90.4934075830675, 97.3188975464472, 100.937174242061, 104.699795700181, 108.61248884015, 112.681167905084, 116.911932897747, 121.311066127034, 125.885026568782, 130.640441337497, 135.584093893857, 140.72290791721, 146.063925967313, 151.614281460557, 157.381162641096, 163.371766215705, 169.593238201757, 176.052598493747, 182.7566452907, 189.711833923256, 196.924123954702, 204.398787200022, 212.140169528735, 220.15140066108, 228.434052690437, 236.98776217273, 245.809856673936, 254.895062809242, 264.235402106433, 273.820365883102, 283.637369983674, 293.672363971694, 303.910405578193, 314.336065009208, 324.933631082322, 335.687167796081, 357.597086539381, 379.93218100457, 402.552022696787, 448.045292497643, 470.599418835768, 492.801532778809, 503.716438451246, 514.477976906487, 525.064067858237, 535.452609157163, 545.621548260999, 555.548956163656, 565.213102813392, 574.592534124111, 583.66614918038, 592.413278018044, 600.813759039461, 608.848016133611, 616.49713418832, 623.742933331025, 630.5680410208, 636.955962014347, 642.891145057852, 648.359046577568, 653.346190617742, 657.840225009789, 661.829972873523, 665.305479657629, 668.258055156785, 670.680310465061, 671.690622662417, 672.566189290977, 673.306465789172, 673.910993775779, 674.379401542226, 674.711404491107, 674.906805381273, 674.965494568008, 674.887450102877, 674.672737756035, 674.321510929436, 673.834010488532, 673.21056451756, 672.451587899748, 671.557581933866, 670.529133746739, 668.07168442661, 665.085627097387, 661.578672121277, 657.559819786753, 653.039321875212, 648.028638006601, 642.540387234941, 636.588294847191, 630.187135257694, 623.352670852861, 616.10158746323, 608.451426403659, 600.420514227105, 592.027889960883, 583.293230651322, 574.236775133944, 564.879247340385, 555.241778831282, 545.345831468184, 535.213120116639, 524.865536780042, 514.325075797088, 503.613761064139, 492.753575182398, 470.67391204635, 448.258640097867, 403.086994263719, 380.64712284487, 358.503086668861, 336.79450153159, 326.145410469554, 315.654871545392, 305.338921118345, 295.213372586275, 285.293683709823, 275.594639437792, 266.129838470404, 256.911073431359, 247.947784501506, 239.246752540994, 230.812085840673, 222.645439105908, 214.746357999152, 207.112657672121, 199.740779825526, 192.626103787006, 185.763205805852, 179.146070039862, 172.76825769096, 166.623041747568, 160.703513792825, 155.002668620993, 149.513470885628, 144.228907667452, 139.142029672033, 134.245983504262, 129.534036511545, 124.999595886001, 120.636223000896, 116.437644052902, 112.397757460725, 108.510638853889, 104.770543983815, 101.171910092964, 94.3776800692564, 88.0870487910418, 82.261922527843, 76.866905993674, 71.8691731139441, 67.2383256355574, 62.9462468838609, 58.9669547935819, 55.2764578067934, 51.852615283247, 48.6750041405114, 45.7247921492771, 42.9846186314448, 40.438482394431, 38.071637144565, 35.870493943959, 33.8225306953811, 31.9162081174875, 28.4867816769493, 25.5067480960041, 22.9119722335656, 20.6479128087819, 18.668150081036, 16.9331403526052, 15.4091634722753, 14.0674339707664, 12.8833505795216, 10.9069346649037, 9.34505225077621, 8.09821108049647, 7.09260269019178, 6.27315173160295, 5.03744525133536, 4.16660095882105, 3.52940296835075, 3.04697213096595, 2.67042980377635, 2.36841723287655, 2.11987237815569, 1.90953731802886, 1.72463432726063, 1.55154784688183, 1.37634259524361, 1.37634259524361, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]_Comp[SS_BSN&Cnv_3872__chic]29",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 231,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 229,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 742.462044024808,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 742.462044024808,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 674.965494568008,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]",
      "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 223,
      "fX" : [3.84875, 3.84875, 3.85, 3.85125, 3.8525, 3.85375, 3.855, 3.85625, 3.856875, 3.8575, 3.858125, 3.85875, 3.859375, 3.86, 3.8603125, 3.860625, 3.8609375, 3.86125, 3.8615625, 3.861875, 3.8621875, 3.8625, 3.8628125, 3.86296875, 3.863125, 3.86328125, 3.8634375, 3.86359375, 3.86375, 3.86390625, 3.8640625, 3.86421875, 3.864375, 3.86453125, 3.8646875, 3.86484375, 3.865, 3.86515625, 3.8653125, 3.86546875, 3.865625, 3.865703125, 3.86578125, 3.865859375, 3.8659375, 3.866015625, 3.86609375, 3.866171875, 3.86625, 3.866328125, 3.86640625, 3.866484375, 3.8665625, 3.866640625, 3.86671875, 3.866796875, 3.866875, 3.866953125, 3.86703125, 3.867109375, 3.8671875, 3.867265625, 3.86734375, 3.867421875, 3.8675, 3.867578125, 3.86765625, 3.867734375, 3.8678125, 3.867890625, 3.86796875, 3.868046875, 3.868125, 3.868203125, 3.86828125, 3.8684375, 3.86859375, 3.86875, 3.8690625, 3.86921875, 3.869375, 3.869453125, 3.86953125, 3.869609375, 3.8696875, 3.869765625, 3.86984375, 3.869921875, 3.87, 3.870078125, 3.87015625, 3.870234375, 3.8703125, 3.870390625, 3.87046875, 3.870546875, 3.870625, 3.870703125, 3.87078125, 3.870859375, 3.8709375, 3.871015625, 3.87109375, 3.871171875, 3.87125, 3.871328125, 3.87140625, 3.871484375, 3.8715625, 3.871640625, 3.87171875, 3.871796875, 3.871875, 3.871953125, 3.87203125, 3.872109375, 3.8721875, 3.872265625, 3.87234375, 3.872421875, 3.8725, 3.872578125, 3.87265625, 3.872734375, 3.8728125, 3.872890625, 3.87296875, 3.873046875, 3.873125, 3.873203125, 3.87328125, 3.873359375, 3.8734375, 3.873515625, 3.87359375, 3.873671875, 3.87375, 3.87390625, 3.8740625, 3.874375, 3.87453125, 3.8746875, 3.87484375, 3.874921875, 3.875, 3.875078125, 3.87515625, 3.875234375, 3.8753125, 3.875390625, 3.87546875, 3.875546875, 3.875625, 3.875703125, 3.87578125, 3.875859375, 3.8759375, 3.876015625, 3.87609375, 3.876171875, 3.87625, 3.876328125, 3.87640625, 3.876484375, 3.8765625, 3.876640625, 3.87671875, 3.876796875, 3.876875, 3.876953125, 3.87703125, 3.877109375, 3.8771875, 3.877265625, 3.87734375, 3.877421875, 3.8775, 3.87765625, 3.8778125, 3.87796875, 3.878125, 3.87828125, 3.8784375, 3.87859375, 3.87875, 3.87890625, 3.8790625, 3.87921875, 3.879375, 3.87953125, 3.8796875, 3.87984375, 3.88, 3.88015625, 3.8803125, 3.880625, 3.8809375, 3.88125, 3.8815625, 3.881875, 3.8821875, 3.8825, 3.8828125, 3.883125, 3.88375, 3.884375, 3.885, 3.885625, 3.88625, 3.8875, 3.88875, 3.89, 3.89125, 3.8925, 3.89375, 3.895, 3.89625, 3.8975, 3.89875, 3.9, 3.9, 3.90125, 3.90125],
      "fY" : [0, 74.6452740077013, 74.6452740077013, 75.6940917190039, 76.8710472525393, 78.1845544362842, 79.6787129310032, 81.4444799092076, 82.4762612750246, 83.6453465247182, 84.9923222935663, 86.5715862761107, 88.4564107545728, 90.7460017579891, 92.0830315634495, 93.5753677828842, 95.2477447013675, 97.1291525548961, 99.2536073208448, 101.661063597007, 104.39849690522, 107.521186114211, 111.094231407718, 113.073101985648, 115.194348101708, 117.469720792838, 119.91198117198, 122.534987403452, 125.353788695466, 128.38472641828, 131.645542875337, 135.15549764818, 138.935491861863, 143.008199912028, 147.398208572086, 152.132162279265, 157.238913606156, 162.749676275402, 168.698177846, 175.120806586513, 182.056745784788, 185.730243736712, 189.54808420993, 193.515994123449, 197.639887720049, 201.925865002165, 206.38020827836, 211.009376524147, 215.819996853708, 220.818852727398, 226.012867824246, 231.409084703693, 237.014636781812, 242.836712302441, 248.882507972041, 255.159169807668, 261.673717703502, 268.432949858245, 275.443321602214, 282.710792498363, 290.240634361337, 298.037193060301, 306.103598315124, 314.441422218795, 323.050301326821, 331.92756320473, 341.067934467224, 350.463436641568, 360.103561044797, 369.975723520754, 380.065873632378, 390.359069110086, 400.83988015929, 411.492595596948, 422.301279420975, 444.321485619452, 466.766858515067, 489.496969607751, 535.210751098313, 557.875119714746, 580.187466884299, 591.157485773806, 601.974135181046, 612.615334819011, 623.058982537661, 633.283025794016, 643.265535581279, 652.984781847001, 662.419310504387, 671.548020637305, 680.350242280911, 688.805813836878, 696.895159193509, 704.599363237967, 711.900246097031, 718.780435229129, 725.223435390333, 731.213695326207, 736.736671462398, 741.778887842564, 746.327992297543, 750.372807946591, 753.90338023785, 756.911018965473, 759.388335223025, 761.329272718536, 762.729133592782, 763.584598416952, 763.893740321665, 763.65603305606, 762.872353053087, 761.544975446622, 759.677563993369, 757.275155090096, 754.344135894512, 750.892216768528, 746.928398000335, 742.462931371066, 737.507276500424, 732.074052442198, 726.176984483133, 719.830847037369, 713.051402491133, 705.855336674788, 698.260190903028, 690.284291728661, 681.94667817886, 673.267027299821, 664.265577926942, 654.963053991741, 645.380587054742, 635.539638977389, 625.461924625122, 615.169336001239, 604.683867444333, 594.027542850667, 583.222344821345, 561.252650529136, 538.947338275788, 493.995584382124, 471.665645206564, 449.631532121003, 428.032860920059, 417.438723392968, 407.003135714706, 396.742134244336, 386.671532379536, 376.806787880763, 367.162685696625, 357.752824527131, 348.588996995745, 339.680643283047, 331.034544248885, 322.654808183765, 314.543089792677, 306.698934737673, 299.120158170041, 291.803201790048, 284.743444924871, 277.935463823332, 271.37324264275, 265.050342584563, 258.960036636706, 253.095416381828, 247.449476613699, 242.015181985383, 236.78551957711, 231.753540093957, 226.912390140328, 222.255337063141, 217.775788054029, 213.467304485776, 209.323612554572, 205.338610678647, 201.506374487049, 197.821159730724, 194.277403651667, 187.592922343806, 181.412030568032, 175.696634590199, 170.411339120693, 165.523318081332, 161.002173215464, 156.819787844913, 152.950179900917, 149.369357822086, 146.05518096474, 142.98722624304, 140.146661424294, 137.51612582704, 135.079618255355, 132.82239241225, 130.730859356533, 128.792496987688, 126.995766021101, 123.785494984897, 121.024579695701, 118.648884986745, 116.603869551662, 114.843113624468, 113.327073482207, 112.022028948547, 110.899194529198, 109.933968930684, 108.395156634003, 107.270728383125, 106.461191724763, 105.892737999355, 105.510291663812, 105.148143528682, 105.150255094929, 105.385408944256, 105.774724405553, 106.269321323931, 106.83783944349, 107.459215232047, 108.118189285827, 108.801982407264, 109.496977574888, 110.189238054412, 110.189238054412, 110.189238054412, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit2D_BSN&Cnv_3872__chic_Int[mbchic|aux_rng1]_Norm[mbchic,mchic]30",
        "fTitle" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 225,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 223,
          "fXmin" : 3.8435,
          "fXmax" : 3.9065,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 840.283114353831,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 840.283114353831,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit2D(BSN&Cnv_3872__chic)",
      "_ymin" : 0,
      "_ymax" : 763.893740321665,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_ds_1000_CutRange[aux_rng1]",
      "fTitle" : "Histogram of ds_1000_plot__mchic",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.2,
      "fNpoints" : 40,
      "fX" : [3.850625, 3.851875, 3.853125, 3.854375, 3.855625, 3.856875, 3.858125, 3.859375, 3.860625, 3.861875, 3.863125, 3.864375, 3.865625, 3.866875, 3.868125, 3.869375, 3.870625, 3.871875, 3.873125, 3.874375, 3.875625, 3.876875, 3.878125, 3.879375, 3.880625, 3.881875, 3.883125, 3.884375, 3.885625, 3.886875, 3.888125, 3.889375, 3.890625, 3.891875, 3.893125, 3.894375, 3.895625, 3.896875, 3.898125, 3.899375],
      "fY" : [67, 94, 84, 82, 62, 94, 77, 88, 97, 112, 113, 135, 179, 261, 402, 604, 713, 767, 659, 483, 339, 234, 179, 140, 136, 115, 102, 98, 96, 114, 105, 111, 100, 96, 102, 94, 119, 100, 129, 122],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_ds_1000_CutRange[aux_rng1]3006",
        "fTitle" : "Histogram of ds_1000_plot__mchic",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 48.732558668419,
          "fXmax" : 869.304477024887,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 869.304477024887,
        "fMinimum" : 48.732558668419,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4],
      "fEXhigh" : [6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4, 6.24999999999998e-4],
      "fEYlow" : [8.16487252451125, 9.67808568820622, 9.14687261164421, 9.03688356534234, 7.8527125906456, 9.67808568820622, 8.75586817817742, 9.36297523850129, 9.83185435575356, 10.0948100502086, 10.1418983268964, 11.129703349613, 12.8884278389959, 15.6632298752446, 19.5561711201316, 24.0814971065637, 26.2067407221473, 27.1992779689291, 25.1758641529356, 21.4829479369806, 17.9187404563938, 14.805227865014, 12.8884278389959, 11.342719282327, 11.1726175299288, 10.2354552767919, 9.61187420807835, 9.88257890144722, 9.78086674710336, 10.188779163216, 9.75914226434159, 10.0475115548645, 9.98325482288658, 9.78086674710336, 9.61187420807835, 9.67808568820622, 10.4201648339208, 9.98325482288658, 10.8688170009021, 10.556672193748],
      "fEYhigh" : [9.22610161104724, 10.7297682272058, 10.2015488233739, 10.092223353418, 8.91636535507314, 10.7297682272058, 9.81297860268175, 10.4163928307457, 10.8827303945866, 11.0948100502086, 11.1418983268964, 12.129703349613, 13.8884278389959, 16.6632298752446, 20.5561711201316, 25.0814971065637, 27.2067407221473, 28.1992779689291, 26.1758641529356, 22.4829479369806, 18.9187404563938, 15.805227865014, 13.8884278389959, 12.342719282327, 12.1726175299287, 11.2354552767919, 10.6118742080783, 10.9331943741007, 10.8320074139966, 11.188779163216, 10.7591422643416, 11.0475115548645, 11.0333609411497, 10.8320074139966, 10.6118742080783, 10.7297682272058, 11.4201648339208, 11.0333609411497, 11.8688170009021, 11.556672193748],
      "_yAxisLabel" : "Events \/ ( 0.00125 )",
      "_ymin" : 0,
      "_ymax" : 795.199277968929,
      "_normValue" : 0,
      "_nominalBinWidth" : 0.00125,
      "_nSigma" : 1,
      "_entries" : 7804,
      "_rawEntries" : 9355
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "fl", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -1.4475104938297,
  "fY1" : -1.4634146142013,
  "fX2" : 10.6150769996878,
  "fY2" : 10.7317073071007,
  "fXtoAbsPixelk" : 120.000049552965,
  "fXtoPixelk" : 120.000049552965,
  "fXtoPixel" : 82.9009530946331,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -65.6000001609325,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -1.4475104938297,
  "fPixeltoXk" : -1.4475104938297,
  "fPixeltoX" : 0.0120625874935175,
  "fAbsPixeltoYk" : 10.7317073071007,
  "fPixeltoYk" : -1.4634146142013,
  "fPixeltoY" : -0.0152439024016274,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0,
  "fUymin" : 0,
  "fUxmax" : 10.0119476047904,
  "fUymax" : 10,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0,
      "fY1" : 0,
      "fX2" : 10.0119476047904,
      "fY2" : 10,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Graph0",
      "fTitle" : "Graph",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 501,
      "fX" : [5e-4, 0.032499, 0.064498, 0.096497, 0.128496, 0.160495, 0.192494, 0.224493, 0.256492, 0.288491, 0.32049, 0.352489, 0.384488, 0.416487, 0.448486, 0.480485, 0.512484, 0.544483, 0.576482, 0.608481, 0.64048, 0.672479, 0.704478, 0.736477, 0.768476, 0.800475, 0.832474, 0.864473, 0.896472, 0.928471, 0.96047, 0.992469, 1.024468, 1.056467, 1.088466, 1.120465, 1.152464, 1.184463, 1.216462, 1.248461, 1.28046, 1.312459, 1.344458, 1.376457, 1.408456, 1.440455, 1.472454, 1.504453, 1.536452, 1.568451, 1.60045, 1.632449, 1.664448, 1.696447, 1.728446, 1.760445, 1.792444, 1.824443, 1.856442, 1.888441, 1.92044, 1.952439, 1.984438, 2.016437, 2.048436, 2.080435, 2.112434, 2.144433, 2.176432, 2.208431, 2.24043, 2.272429, 2.304428, 2.336427, 2.368426, 2.400425, 2.432424, 2.464423, 2.496422, 2.528421, 2.56042, 2.592419, 2.624418, 2.656417, 2.688416, 2.720415, 2.752414, 2.784413, 2.816412, 2.848411, 2.88041, 2.912409, 2.944408, 2.976407, 3.008406, 3.040405, 3.072404, 3.104403, 3.136402, 3.168401, 3.2004, 3.232399, 3.264398, 3.296397, 3.328396, 3.360395, 3.392394, 3.424393, 3.456392, 3.488391, 3.52039, 3.552389, 3.584388, 3.616387, 3.648386, 3.680385, 3.712384, 3.744383, 3.776382, 3.808381, 3.84038, 3.872379, 3.904378, 3.936377, 3.968376, 4.000375, 4.032374, 4.064373, 4.096372, 4.128371, 4.16037, 4.192369, 4.224368, 4.256367, 4.288366, 4.320365, 4.352364, 4.384363, 4.416362, 4.448361, 4.48036, 4.512359, 4.544358, 4.576357, 4.608356, 4.640355, 4.672354, 4.704353, 4.736352, 4.768351, 4.80035, 4.832349, 4.864348, 4.896347, 4.928346, 4.960345, 4.992344, 5.024343, 5.056342, 5.088341, 5.12034, 5.152339, 5.184338, 5.216337, 5.248336, 5.280335, 5.312334, 5.344333, 5.376332, 5.408331, 5.44033, 5.472329, 5.504328, 5.536327, 5.568326, 5.600325, 5.632324, 5.664323, 5.696322, 5.728321, 5.76032, 5.792319, 5.824318, 5.856317, 5.888316, 5.920315, 5.952314, 5.984313, 6.016312, 6.048311, 6.08031, 6.112309, 6.144308, 6.176307, 6.208306, 6.240305, 6.272304, 6.304303, 6.336302, 6.368301, 6.4003, 6.432299, 6.464298, 6.496297, 6.528296, 6.560295, 6.592294, 6.624293, 6.656292, 6.688291, 6.72029, 6.752289, 6.784288, 6.816287, 6.848286, 6.880285, 6.912284, 6.944283, 6.976282, 7.008281, 7.04028, 7.072279, 7.104278, 7.136277, 7.168276, 7.200275, 7.232274, 7.264273, 7.296272, 7.328271, 7.36027, 7.392269, 7.424268, 7.456267, 7.488266, 7.520265, 7.552264, 7.584263, 7.616262, 7.648261, 7.68026, 7.712259, 7.744258, 7.776257, 7.808256, 7.840255, 7.872254, 7.904253, 7.936252, 7.968251, 8.00025, 8.032249, 8.064248, 8.096247, 8.128246, 8.160245, 8.192244, 8.224243, 8.256242, 8.288241, 8.32024, 8.352239, 8.384238, 8.416237, 8.448236, 8.480235, 8.512234, 8.544233, 8.576232, 8.608231, 8.64023, 8.672229, 8.704228, 8.736227, 8.768226, 8.800225, 8.832224, 8.864223, 8.896222, 8.928221, 8.96022, 8.992219, 9.024218, 9.056217, 9.088216, 9.120215, 9.152214, 9.184213, 9.216212, 9.248211, 9.28021, 9.312209, 9.344208, 9.376207, 9.408206, 9.440205, 9.472204, 9.504203, 9.536202, 9.568201, 9.6002, 9.632199, 9.664198, 9.696197, 9.728196, 9.760195, 9.792194, 9.824193, 9.856192, 9.888191, 9.92019, 9.952189, 9.984188, 10.016187, 10.048186, 10.080185, 10.112184, 10.144183, 10.176182, 10.208181, 10.24018, 10.272179, 10.304178, 10.336177, 10.368176, 10.400175, 10.432174, 10.464173, 10.496172, 10.528171, 10.56017, 10.592169, 10.624168, 10.656167, 10.688166, 10.720165, 10.752164, 10.784163, 10.816162, 10.848161, 10.88016, 10.912159, 10.944158, 10.976157, 11.008156, 11.040155, 11.072154, 11.104153, 11.136152, 11.168151, 11.20015, 11.232149, 11.264148, 11.296147, 11.328146, 11.360145, 11.392144, 11.424143, 11.456142, 11.488141, 11.52014, 11.552139, 11.584138, 11.616137, 11.648136, 11.680135, 11.712134, 11.744133, 11.776132, 11.808131, 11.84013, 11.872129, 11.904128, 11.936127, 11.968126, 12.000125, 12.032124, 12.064123, 12.096122, 12.128121, 12.16012, 12.192119, 12.224118, 12.256117, 12.288116, 12.320115, 12.352114, 12.384113, 12.416112, 12.448111, 12.48011, 12.512109, 12.544108, 12.576107, 12.608106, 12.640105, 12.672104, 12.704103, 12.736102, 12.768101, 12.8001, 12.832099, 12.864098, 12.896097, 12.928096, 12.960095, 12.992094, 13.024093, 13.056092, 13.088091, 13.12009, 13.152089, 13.184088, 13.216087, 13.248086, 13.280085, 13.312084, 13.344083, 13.376082, 13.408081, 13.44008, 13.472079, 13.504078, 13.536077, 13.568076, 13.600075, 13.632074, 13.664073, 13.696072, 13.728071, 13.76007, 13.792069, 13.824068, 13.856067, 13.888066, 13.920065, 13.952064, 13.984063, 14.016062, 14.048061, 14.08006, 14.112059, 14.144058, 14.176057, 14.208056, 14.240055, 14.272054, 14.304053, 14.336052, 14.368051, 14.40005, 14.432049, 14.464048, 14.496047, 14.528046, 14.560045, 14.592044, 14.624043, 14.656042, 14.688041, 14.72004, 14.752039, 14.784038, 14.816037, 14.848036, 14.880035, 14.912034, 14.944033, 14.976032, 15.008031, 15.04003, 15.072029, 15.104028, 15.136027, 15.168026, 15.200025, 15.232024, 15.264023, 15.296022, 15.328021, 15.36002, 15.392019, 15.424018, 15.456017, 15.488016, 15.520015, 15.552014, 15.584013, 15.616012, 15.648011, 15.68001, 15.712009, 15.744008, 15.776007, 15.808006, 15.840005, 15.872004, 15.904003, 15.936002, 15.968001, 16],
      "fY" : [0, 0.0218515784945339, 0.0436627375893295, 0.0657001049257815, 0.0879603412467986, 0.110439766198397, 0.133134571369737, 0.156040899222717, 0.179155511083081, 0.202473393874243, 0.225990746170282, 0.249703901354223, 0.273609245195985, 0.297703214921057, 0.321982298512012, 0.34644324448891, 0.371082059806213, 0.395900877192616, 0.420887318672612, 0.446041646413505, 0.471360401250422, 0.49684039875865, 0.522478536702693, 0.548271598294377, 0.574217506218702, 0.600312671624124, 0.626554107293487, 0.652938858373091, 0.67946399981156, 0.706126635894179, 0.732923899544403, 0.759852953953668, 0.786910992115736, 0.814095234964043, 0.841402934864163, 0.868831373518333, 0.896377863362432, 0.924039746169001, 0.951814396074042, 0.979699216783047, 1.00769164273515, 1.03578914003447, 1.06398920528591, 1.09228936536238, 1.12068717670627, 1.14918022742495, 1.17776613449678, 1.20644254446961, 1.23520713252947, 1.2640576029662, 1.29299168847501, 1.32200714875944, 1.35110177192837, 1.38027337216772, 1.40951979113743, 1.43883889657445, 1.46822858205996, 1.49768676725216, 1.52721139695495, 1.55680044158362, 1.58645189600065, 1.61616378091276, 1.64593414077535, 1.67576104472391, 1.7056425861083, 1.73557592835277, 1.76556119322777, 1.79559550900012, 1.82567706564441, 1.85580407828093, 1.8859747836832, 1.91618744237348, 1.94644033676013, 1.97665850818157, 2.0069830766879, 2.03734281472862, 2.06773610436358, 2.0981613365002, 2.12861693045124, 2.15910132229328, 2.18961297580972, 2.22015036642551, 2.25071200123057, 2.28129639895633, 2.31190211186185, 2.34252769197337, 2.3731717239134, 2.40383281419054, 2.4345095930621, 2.46543357241899, 2.49614174477756, 2.52686160593294, 2.55759185296483, 2.58833120251074, 2.61907838867046, 2.64983216463588, 2.68059130059555, 2.71135458536446, 2.74212082428858, 2.77288867463358, 2.8036568404641, 2.83442417765036, 2.86518956907094, 2.89595187315717, 2.92671002750285, 2.95746294595301, 2.98820956447162, 3.01894883927889, 3.0496374303475, 3.08014010451734, 3.11085134418681, 3.14155129622668, 3.17223900463432, 3.20291352085769, 3.23357389587909, 3.26421922002919, 3.2948485747911, 3.32546106236987, 3.35605589183979, 3.3866319572553, 3.41718863323331, 3.44772501429543, 3.47824027342722, 3.5087335803546, 3.5392041457817, 3.56965119065717, 3.60007392661646, 3.63047160115093, 3.66084345756099, 3.69118875823915, 3.72150678071193, 3.75179680692963, 3.78205813304521, 3.81229007686488, 3.8424919527024, 3.87266490678303, 3.90280414698645, 3.93291143863462, 3.96298614190891, 3.99302762979642, 4.02303527807817, 4.05300849117339, 4.08345193695277, 4.11335668899119, 4.14322519116104, 4.17305687861517, 4.20284939347766, 4.23260545078665, 4.26232305029407, 4.29200164834037, 4.32164075435139, 4.35123984562233, 4.3807984390296, 4.41031603701413, 4.43979217414744, 4.46922636800446, 4.49867077171803, 4.52802004851401, 4.55732603440993, 4.58658829610795, 4.61580640776083, 4.64497995190322, 4.6741085187532, 4.70319170714356, 4.73222912312485, 4.76122038112953, 4.79016510187648, 4.81906291469932, 4.84800003585406, 4.87680182792246, 4.90555574907921, 4.93426145799458, 4.96291861869395, 4.99152690428309, 5.02008599275723, 5.04859557002783, 5.07705532899126, 5.1054649669677, 5.13381953397766, 5.1621261020191, 5.19038176466711, 5.21858585765585, 5.24673794326372, 5.27483780588955, 5.30288535240106, 5.33088024705648, 5.35882225446403, 5.38671114435419, 5.41454669227824, 5.44232867704704, 5.47005581622943, 5.49772886233404, 5.52534772315994, 5.55291219498031, 5.58042215136811, 5.60787722910754, 5.63527733832598, 5.66262229206041, 5.68991190730594, 5.7171460071113, 5.74432441778481, 5.77144697122276, 5.79851350351237, 5.82552385539748, 5.85247787181288, 5.87947514420375, 5.90632895566523, 5.93312646471895, 5.95986756053753, 5.98655213834718, 6.01318009663373, 6.03981496021152, 6.06632861820981, 6.09278529975563, 6.11918491055258, 6.14552735956386, 6.1718125611078, 6.19804043183103, 6.22421089280397, 6.25032386975363, 6.27637929073535, 6.30237708846107, 6.32842218829319, 6.35429478506558, 6.38010960910469, 6.40586829255335, 6.43156866403297, 6.45721066812985, 6.48279425152577, 6.50832020444795, 6.53378659067675, 6.55919444933534, 6.58454374130815, 6.60983443050645, 6.6350664824713, 6.66023986693472, 6.68535455595702, 6.71041052369401, 6.7354077489581, 6.76034621102735, 6.78522589337081, 6.81004678178579, 6.83480885578319, 6.85951206088066, 6.88415641058236, 6.90874189883471, 6.9332685219124, 6.95773627818562, 6.98227731417865, 7.00663623493165, 7.03093607584015, 7.0551908495836, 7.07936984952539, 7.10348995868117, 7.12755142664537, 7.15155697893351, 7.17550370376557, 7.19939161860384, 7.22322074323893, 7.24699109885842, 7.27070271037519, 7.29435748956166, 7.3179505802691, 7.34148382628337, 7.364957628306, 7.38837221171707, 7.41172707686201, 7.43502225959674, 7.45814978890121, 7.48132271319628, 7.50443632598035, 7.52749065728858, 7.55048573855311, 7.57342160353437, 7.59629828529432, 7.61911582108587, 7.64187424629927, 7.66457360051572, 7.68721392238513, 7.70979525195435, 7.73231763252988, 7.75478110439144, 7.77718571154401, 7.79953149845824, 7.8218185082078, 7.84404849307612, 7.86622543353587, 7.88834435027093, 7.91040530474856, 7.93240836169571, 7.9542884347029, 7.97617500810884, 7.99800404231064, 8.01977561670355, 8.04148981114849, 8.06314670806751, 8.08474638941698, 8.10628894064575, 8.12777444720268, 8.14920299546793, 8.17057467438281, 8.19188957335427, 8.21314778272063, 8.23434572434053, 8.25549059105106, 8.27657905314118, 8.29760886123404, 8.31857660948299, 8.33948834147304, 8.36034416407347, 8.38114418694749, 8.40188851952553, 8.42257727263495, 8.4432105589658, 8.46378849283792, 8.48431118787266, 8.50479322019964, 8.52525250473991, 8.5456572198309, 8.56600746978074, 8.58630335773341, 8.60654499009252, 8.62673247233033, 8.64686591131613, 8.666945414152, 8.68697108817287, 8.70694304211065, 8.7268613842316, 8.74672622326761, 8.76654113829136, 8.78629902331159, 8.80600373726338, 8.82565539213829, 8.84517774404958, 8.86463339766487, 8.88403367716819, 8.90337874274701, 8.92266875458881, 8.94190387288108, 8.96108425734565, 8.98021006700583, 8.99928385042585, 9.0183646325022, 9.03738844068721, 9.05634482111782, 9.07524055009708, 9.09407634171657, 9.11284726578742, 9.13154765451327, 9.15018746745773, 9.16876745200716, 9.18728766730055, 9.20574079663493, 9.2241125034634, 9.24243243248202, 9.26070051500574, 9.27891624253243, 9.29708063043654, 9.31519399769604, 9.33325645839795, 9.3512681259308, 9.36922911601141, 9.38713954179548, 9.404999518767, 9.42280916217715, 9.44056858727708, 9.45827790955082, 9.475937244948, 9.4935467094183, 9.51110641937703, 9.52861649100669, 9.54607704142109, 9.56348818680272, 9.58085004473105, 9.59816273278557, 9.61542636761442, 9.63264106679708, 9.64980694791302, 9.66692412993871, 9.68399272952229, 9.70101286517456, 9.71798465587199, 9.73490821872838, 9.75178367318586, 9.76861113752238, 9.78539073024876, 9.80212257057428, 9.81880677700974, 9.83544346829876, 9.85203276388347, 9.86857478297316, 9.88506964431144, 9.90151746710762, 9.91791837103665, 9.93427247507498, 9.95057989889756, 9.96684076124802, 9.98305518226698, 9.99922328116372, 10.0153451776132, 10.031420990359, 10.0474508395419, 10.0634348448366, 10.0793731252197, 10.095265800599, 10.1111129901838, 10.1269148131832, 10.1426713899709, 10.1583894051146, 10.1740553532727, 10.1896764328703, 10.2052527628839, 10.2207844629884, 10.236271652393, 10.2517144503072, 10.2671129754744, 10.2824673480354, 10.2977776858024, 10.3130441079848, 10.328266733326, 10.3434456810355, 10.3585810693912, 10.3736730166711, 10.3887216416188, 10.4037270629779, 10.4186893987935, 10.4336087666452, 10.4484852850437, 10.4633190720342, 10.4781102451961, 10.492858922109, 10.5075652205851, 10.522229257971, 10.5368511518463, 10.5514310188591, 10.5659689761233, 10.5804651409853, 10.5949196298607, 10.6093325598631, 10.6237040469423, 10.6380342072807, 10.6523231579922, 10.6665710145608, 10.680777892936, 10.694943908602, 10.7090691777412, 10.7231538153719, 10.7371979369782, 10.7512016578112, 10.7651650924236, 10.7790883558337, 10.7929715630598, 10.8068148279563, 10.8206182655413, 10.8343819892034, 10.8481061137281, 10.8618354666978, 10.8754805824719, 10.8890864597633, 10.9026532133576, 10.9161809561774, 10.9296698023099, 10.9431198649108, 10.9565312576015, 10.9699040935375, 10.9832384851761, 10.9965345456731, 11.0097923870198, 11.023012122605, 11.0361938639544, 11.0493377228267, 11.0624438114464, 11.0755122420378, 11.0885431251954, 11.1015365724452, 11.1144926948473, 11.127685535932, 11.1405713954009, 11.1534202680923, 11.1662322648335, 11.1790074941237, 11.1917460644618, 11.2044480848126, 11.2171136639081, 11.2297429102473, 11.242335931398, 11.2548928367905, 11.2674137337599, 11.2798987305723, 11.292347935494, 11.304761457257, 11.3171394024976, 11.3294818811119, 11.341789000202, 11.3540608684998, 11.3662975947373, 11.3784992874134, 11.3906660561915, 11.4027980093379, 11.4148952576797, 11.4269579099491],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph032",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 503,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50333704,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : -2000504,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 501,
          "fXmin" : 0,
          "fXmax" : 17.59995,
          "fXbins" : [],
          "fFirst" : 1,
          "fLast" : 285,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : -3000405,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 12.569653700944,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 10,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111
    }],
    "opt" : ["", "al"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 86,
  "fWindowTopY" : 109,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/Fig3b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.06,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -0.291301180307746,
  "fY1" : -2.9268292284026,
  "fX2" : 2.13620866463331,
  "fY2" : 21.4634146142013,
  "fXtoAbsPixelk" : 120.000049552965,
  "fXtoPixelk" : 120.000049552965,
  "fXtoPixel" : 411.944776283401,
  "fYtoAbsPixelk" : 704.000051072884,
  "fYtoPixelk" : 704.000051072884,
  "fYtoPixel" : -32.8000000804663,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -0.291301180307746,
  "fPixeltoXk" : -0.291301180307746,
  "fPixeltoX" : 0.00242750984494106,
  "fAbsPixeltoYk" : 21.4634146142013,
  "fPixeltoYk" : -2.9268292284026,
  "fPixeltoY" : -0.0304878048032549,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0,
  "fUymin" : 0,
  "fUxmax" : 2.01483316831683,
  "fUymax" : 20,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0,
      "fY1" : 0,
      "fX2" : 2.01483316831683,
      "fY2" : 20,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraph",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Graph0",
      "fTitle" : "Graph",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 101,
      "fX" : [5e-4, 0.050495, 0.10049, 0.150485, 0.20048, 0.250475, 0.30047, 0.350465, 0.40046, 0.450455, 0.50045, 0.550445, 0.60044, 0.650435, 0.70043, 0.750425, 0.80042, 0.850415, 0.90041, 0.950405, 1.0004, 1.050395, 1.10039, 1.150385, 1.20038, 1.250375, 1.30037, 1.350365, 1.40036, 1.450355, 1.50035, 1.550345, 1.60034, 1.650335, 1.70033, 1.750325, 1.80032, 1.850315, 1.90031, 1.950305, 2.0003, 2.050295, 2.10029, 2.150285, 2.20028, 2.250275, 2.30027, 2.350265, 2.40026, 2.450255, 2.50025, 2.550245, 2.60024, 2.650235, 2.70023, 2.750225, 2.80022, 2.850215, 2.90021, 2.950205, 3.0002, 3.050195, 3.10019, 3.150185, 3.20018, 3.250175, 3.30017, 3.350165, 3.40016, 3.450155, 3.50015, 3.550145, 3.60014, 3.650135, 3.70013, 3.750125, 3.80012, 3.850115, 3.90011, 3.950105, 4.0001, 4.050095, 4.10009, 4.150085, 4.20008, 4.250075, 4.30007, 4.350065, 4.40006, 4.450055, 4.50005, 4.550045, 4.60004, 4.650035, 4.70003, 4.750025, 4.80002, 4.850015, 4.90001, 4.950005, 5],
      "fY" : [15.0763966541272, 13.4797466534656, 11.953125329921, 10.527552281972, 9.20155850262381, 7.97519873757847, 6.84260016237386, 5.80357520491816, 4.85617046267726, 3.99881578353234, 3.22973589994945, 2.54726773849688, 1.94891716423444, 1.43431509099901, 1.00073529942892, 0.646839031251147, 0.371445273282006, 0.17290263180621, 0.049596757395193, 0, 0.0226420657709241, 0.116075206780806, 0.278869903180748, 0.509690627222881, 0.807261371519417, 1.16999921784736, 1.59678666177206, 2.08628280623816, 2.63720961776562, 3.24831507215276, 3.91833647270687, 4.64617574447766, 5.43060588161461, 6.27046189899556, 7.1646575499326, 8.11197810433805, 9.11133253551088, 10.1617069973145, 11.2620091340505, 12.4112032868434, 13.6082685671281, 14.8522017623764, 16.1420174639206, 17.4767570930999, 18.8554511514958, 20.2771731268149, 21.7410071452614, 23.2460115959402, 24.7913707108237, 26.3761795384344, 27.9995869894046, 29.6607454973273, 31.3588324531447, 33.0930432602763, 34.8626159632113, 36.6668288477231, 38.5048068424221, 40.375827515265, 42.279140869854, 44.2140047533903, 46.1796484217048, 48.1761221452616, 50.2015733544249, 52.2558377471287, 54.3382853691, 56.4482108708471, 58.5850063995458, 60.7480467783753, 62.9367178848479, 65.1504164568614, 67.388549905736, 69.650536137633, 71.9358033731114, 74.2437899785582, 76.5739443015773, 78.9257245068438, 81.2986103591975, 83.6920562798623, 86.1055599984247, 88.5386174526066, 90.9907336563338, 93.461422550492, 95.950206864858, 98.456617974909, 100.980195759563, 103.520488458918, 106.077052532928, 108.649452516343, 111.237253725063, 113.840049338294, 116.45742110326, 119.089324485278, 121.734647938283, 124.393357047578, 127.043257226236, 129.726293609943, 132.422209059587, 135.128677807515, 137.848733750172, 140.578662900487, 143.319484350039],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph031",
        "fTitle" : "Graph",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 103,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50333704,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : -2000504,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 101,
          "fXmin" : 0,
          "fXmax" : 5.49995,
          "fXbins" : [],
          "fFirst" : 1,
          "fLast" : 37,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : -3000404,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 157.651432785043,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.0705,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.0705,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 20,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111
    }],
    "opt" : ["", "al"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 86,
  "fWindowTopY" : 109,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS1.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3867.13253012243,
  "fY1" : -9.39759034035617,
  "fX2" : 3874.36144579579,
  "fY2" : 68.9156627876849,
  "fXtoAbsPixelk" : -534953.332491255,
  "fXtoPixelk" : -534953.332491255,
  "fXtoPixel" : 138.333333128441,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -10.2153846002542,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3867.13253012243,
  "fPixeltoXk" : 3867.13253012243,
  "fPixeltoX" : 0.00722891567335773,
  "fAbsPixeltoYk" : 68.9156627876849,
  "fPixeltoYk" : -9.39759034035617,
  "fPixeltoY" : -0.0978915664100513,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3868,
  "fUymin" : 0,
  "fUxmax" : 3874,
  "fUymax" : 65,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : true,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3868,
      "fY1" : 0,
      "fX2" : 3874,
      "fY2" : 65,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 17,
      "fX" : [3871.69, 3871.61, 3871.61, 3871.85, 3871.85, 3871.95, 3871.95, 3871.9, 3871.9, 3871.4, 3871.4, 3868.7, 3868.7, 3873, 3873, 3871.8, 3871.8],
      "fY" : [45, 40, 40, 35, 35, 30, 30, 25, 25, 20, 20, 15, 15, 10, 10, 5, 5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10011005",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3868,
          "fXmax" : 3874,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 49.5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 65,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.17, 0.16, 0.248394846967484, 0.27, 0.330151480384384, 0.48, 0.494772675074119, 0.7, 0.728010988928052, 0.6, 0.608276253029822, 1.5, 1.552417469626, 1.6, 2.06155281280883, 3.1, 4.3139309220246],
      "fEY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 3,
      "fX" : [3871.695, 3871.695, 3871.695],
      "fY" : [55, 55, 55],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10021006",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3871.57981875153,
          "fXmax" : 3871.81018124847,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 54.9,
          "fXmax" : 56.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 56.1,
        "fMinimum" : 54.9,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.067, 0.0954620343382646, 0.0959843737282272],
      "fEY" : [0, 0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 600,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 600,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 3,
      "fX" : [0, 0, 3871.704],
      "fY" : [0, 0, 50],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10031007",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 4258.9954,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 55,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 55,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0, 0, 0.11],
      "fEY" : [0, 0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 3,
      "fX" : [3871.593, 3871.593, 3871.593],
      "fY" : [60, 60, 60],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10041008",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3871.50895715378,
          "fXmax" : 3871.67704284622,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 59.9,
          "fXmax" : 61.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 61.1,
        "fMinimum" : 59.9,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.062, 0.0693181073024935, 0.0700357051795725],
      "fEY" : [0, 0, 0]
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 93,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 93,
      "fFillStyle" : 1001,
      "fX1" : 3871.58,
      "fY1" : 0,
      "fX2" : 3871.7,
      "fY2" : 65
    }, {"$ref":3}, {"$ref":10}, {"$ref":17}, {"$ref":24}],
    "opt" : ["", "ap", "p", "p", "p", "same", "p", "p", "p", "p"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 190,
  "fWindowTopY" : 213,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS2.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.3,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -2.30769248403742,
  "fY1" : -5.06024095249948,
  "fX2" : 5.38461540445421,
  "fY2" : 37.1084338087534,
  "fXtoAbsPixelk" : 300.00006527369,
  "fXtoPixelk" : 300.00006527369,
  "fXtoPixel" : 129.999996684492,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -18.9714285433292,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -2.30769248403742,
  "fPixeltoXk" : -2.30769248403742,
  "fPixeltoX" : 0.00769230788849163,
  "fAbsPixeltoYk" : 37.1084338087534,
  "fPixeltoYk" : -5.06024095249948,
  "fPixeltoY" : -0.0527108434515661,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 0,
  "fUymin" : 0,
  "fUxmax" : 5,
  "fUymax" : 35,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : true,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 0,
      "fY1" : 0,
      "fX2" : 5,
      "fY2" : 35,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphAsymmErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [0.96, 0.96],
      "fY" : [30, 30],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph30133014",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 33,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 35,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [0.18, 0.276586],
      "fEXhigh" : [0.19, 0.283196],
      "fEYlow" : [0, 0],
      "fEYhigh" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [1.39, 1.39],
      "fY" : [25, 25],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10251027",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 27.5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 27.5,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.24, 0.26],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 1,
      "fMarkerSize" : 1.2,
      "fNpoints" : 4,
      "fX" : [4.1, 3.3, 2.4, 1.2],
      "fY" : [5, 10, 15, 20],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10261028",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 35,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 22.1,
        "fMinimum" : 2.9,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0, 0, 0, 0],
      "fEY" : [0.5, 0.5, 0.5, 0.5]
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 93,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 93,
      "fFillStyle" : 1001,
      "fX1" : 1.00180475342952,
      "fY1" : 0,
      "fX2" : 1.38485282395023,
      "fY2" : 35
    }, {"$ref":3}, {"$ref":10}, {"$ref":17}, {
      "_typename" : "TArrow",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.035,
      "fY1" : 5,
      "fX2" : 4.1,
      "fY2" : 5,
      "fFillColor" : 1,
      "fFillStyle" : 1001,
      "fAngle" : 15,
      "fArrowSize" : 0.05,
      "fOption" : "<|"
    }, {
      "_typename" : "TArrow",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.035,
      "fY1" : 10,
      "fX2" : 3.3,
      "fY2" : 10,
      "fFillColor" : 1,
      "fFillStyle" : 1001,
      "fAngle" : 15,
      "fArrowSize" : 0.05,
      "fOption" : "<|"
    }, {
      "_typename" : "TArrow",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.035,
      "fY1" : 15,
      "fX2" : 2.4,
      "fY2" : 15,
      "fFillColor" : 1,
      "fFillStyle" : 1001,
      "fAngle" : 15,
      "fArrowSize" : 0.05,
      "fOption" : "<|"
    }, {
      "_typename" : "TArrow",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fX1" : 0.035,
      "fY1" : 20,
      "fX2" : 1.2,
      "fY2" : 20,
      "fFillColor" : 1,
      "fFillStyle" : 1001,
      "fAngle" : 15,
      "fArrowSize" : 0.05,
      "fOption" : "<|"
    }],
    "opt" : ["", "ap", "p", "pz", "same", "p", "p", "pz", "<|", "<|", "<|", "<|"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 283,
  "fWindowTopY" : 74,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS3.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3804.21686748286,
  "fY1" : 0.0138554217678609,
  "fX2" : 3852.40963863858,
  "fY2" : 0.315060241491096,
  "fXtoAbsPixelk" : -78937.4998333515,
  "fXtoPixelk" : -78937.4998333515,
  "fXtoPixel" : 20.7499999692663,
  "fYtoAbsPixelk" : 836.800050160933,
  "fYtoPixelk" : 836.800050160933,
  "fYtoPixel" : -2655.99999606609,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3804.21686748286,
  "fPixeltoXk" : 3804.21686748286,
  "fPixeltoX" : 0.0481927711557178,
  "fAbsPixeltoYk" : 0.315060241491096,
  "fPixeltoYk" : 0.0138554217678609,
  "fPixeltoY" : -3.76506024654044e-4,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3810,
  "fUymin" : 0.05,
  "fUxmax" : 3850,
  "fUymax" : 0.3,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : true,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3810,
      "fY1" : 0.05,
      "fX2" : 3850,
      "fY2" : 0.3,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 4,
      "fX" : [0, 3824.08, 3824.08, 3824.08],
      "fY" : [0, 0.25, 0.25, 0.25],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10091011",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3810,
          "fXmax" : 3850,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.275,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.3,
        "fMinimum" : 0.05,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0, 0.53, 0.14, 0.01],
      "fEY" : [0, 0, 0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 6,
      "fX" : [0, 3836, 3823.1, 3823.1, 3821.7, 3821.7],
      "fY" : [0, 0.1, 0.15, 0.15, 0.2, 0.2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10101012",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 0,
          "fXmax" : 4233.9,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 0.22,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 0.22,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0, 13, 1.8, 0.7, 1.3, 0.7],
      "fEY" : [0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 93,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 93,
      "fFillStyle" : 1001,
      "fX1" : 3823.25664083059,
      "fY1" : 0.05,
      "fX2" : 3824.25401068158,
      "fY2" : 0.3
    }, {"$ref":3}, {"$ref":10}],
    "opt" : ["", "ap", "p", "same", "p", "p"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS4.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.3,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -1.92307745211225,
  "fY1" : -5.78313251714226,
  "fX2" : 21.1538462133626,
  "fY2" : 42.4096386385753,
  "fXtoAbsPixelk" : 83.3334041328711,
  "fXtoPixelk" : 83.3334041328711,
  "fXtoPixel" : 43.3333322281639,
  "fYtoAbsPixelk" : 704.000050357628,
  "fYtoPixelk" : 704.000050357628,
  "fYtoPixel" : -16.5999999754131,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : -1.92307745211225,
  "fPixeltoXk" : -1.92307745211225,
  "fPixeltoX" : 0.0230769236654749,
  "fAbsPixeltoYk" : 42.4096386385753,
  "fPixeltoYk" : -5.78313251714226,
  "fPixeltoY" : -0.060240963944647,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 5,
  "fUymin" : 0,
  "fUxmax" : 20,
  "fUymax" : 40,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : true,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 5,
      "fY1" : 0,
      "fX2" : 20,
      "fY2" : 40,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 10,
      "fX" : [8.6, 8.63, 8.63, 8.4, 8.4, 10.1, 10.1, 12.4, 12.4, 12.8],
      "fY" : [30, 25, 25, 20, 20, 15, 15, 10, 10, 5],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10051007",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.06,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5,
          "fXmax" : 20,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 33,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 40,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.8, 0.82, 0.970978887515068, 1.5, 1.65529453572468, 2.5, 2.69258240356725, 2.8, 2.82842712474619, 4.1],
      "fEY" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 3,
      "fX" : [7.95, 7.95, 7.95],
      "fY" : [35, 35, 35],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10061008",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 7.52828919862067,
          "fXmax" : 8.37171080137933,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 34.9,
          "fXmax" : 36.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 36.1,
        "fMinimum" : 34.9,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [0.15, 0.198494332412792, 0.351425667816112],
      "fEY" : [0, 0, 0]
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 93,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 93,
      "fFillStyle" : 1001,
      "fX1" : 7.74,
      "fY1" : 0,
      "fX2" : 8.38,
      "fY2" : 40
    }, {"$ref":3}, {"$ref":10}],
    "opt" : ["", "ap", "p", "same", "p", "p"]
  },
  "fExecs" : null,
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 86,
  "fWindowTopY" : 109,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS5.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.2,
  "fTopMargin" : 0.05,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : -6.59018662152109,
  "fY1" : -0.800000011920929,
  "fX2" : -4.18054806373522,
  "fY2" : 3.20000000298023,
  "fXtoAbsPixelk" : 2729.45763899268,
  "fXtoPixelk" : 2729.45763899268,
  "fXtoPixel" : 414.169999386556,
  "fYtoAbsPixelk" : 379.200048940527,
  "fYtoPixelk" : 379.200048940527,
  "fYtoPixel" : -118.499999558553,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 998,
  "fVtoAbsPixelk" : 474.00005,
  "fVtoPixelk" : 474,
  "fVtoPixel" : -474,
  "fAbsPixeltoXk" : -6.59018662152109,
  "fPixeltoXk" : -6.59018662152109,
  "fPixeltoX" : 0.00241446749277142,
  "fAbsPixeltoYk" : 3.20000000298023,
  "fPixeltoYk" : -0.800000011920929,
  "fPixeltoY" : -0.00843881859683789,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : -6.30102999566398,
  "fUymin" : 0,
  "fUxmax" : -4.30102999566398,
  "fUymax" : 3,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 1,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : -6.30102999566398,
      "fY1" : 0,
      "fX2" : -4.30102999566398,
      "fY2" : 3,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 2,
      "fX" : [2.11e-5, 2.11e-5],
      "fY" : [1, 1],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10091011",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.1,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 5e-7,
          "fXmax" : 5e-5,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331656,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 0,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [6.1e-6, 6.55515064662896e-6],
      "fEY" : [0, 0]
    }, {
      "_typename" : "TGraphErrors",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "",
      "fTitle" : "",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 632,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1.5,
      "fNpoints" : 3,
      "fX" : [1.24e-6, 1.24e-6, 1.24e-6],
      "fY" : [2, 2, 2],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Graph_Graph10101012",
        "fTitle" : "",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1.2,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 9.41926183639019e-7,
          "fXmax" : 1.53807381636098e-6,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 1.9,
          "fXmax" : 3.1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 3.1,
        "fMinimum" : 1.9,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEX" : [2.4e-7, 2.43310501211929e-7, 2.48394846967484e-7],
      "fEY" : [0, 0, 0]
    }, {
      "_typename" : "TBox",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 93,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 93,
      "fFillStyle" : 1001,
      "fX1" : 1.02e-6,
      "fY1" : 0,
      "fX2" : 1.52e-6,
      "fY2" : 3
    }, {"$ref":3}, {"$ref":10}, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 3,
      "fLineWidth" : 2,
      "fX1" : 1e-6,
      "fY1" : 0,
      "fX2" : 1e-6,
      "fY2" : 3
    }, {
      "_typename" : "TLine",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 3,
      "fLineWidth" : 2,
      "fX1" : 1e-5,
      "fY1" : 0,
      "fX2" : 1e-5,
      "fY2" : 3
    }],
    "opt" : ["", "ap", "p", "same", "p", "p", "same", "same"]
  },
  "fExecs" : null,
  "fName" : "c",
  "fTitle" : "c",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 9.498998,
  "fWindowTopX" : 112,
  "fWindowTopY" : 135,
  "fWindowWidth" : 1000,
  "fWindowHeight" : 500,
  "fCw" : 998,
  "fCh" : 474,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS6a.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12125,
  "fTopMargin" : 0.04875,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84277108435357,
  "fY1" : -116.867475676457,
  "fX2" : 3.90301204829822,
  "fY2" : 846.987951028536,
  "fXtoAbsPixelk" : -63789.9998557878,
  "fXtoPixelk" : -63789.9998557878,
  "fXtoPixel" : 16599.9999754132,
  "fYtoAbsPixelk" : 703.000045693564,
  "fYtoPixelk" : 703.000045693564,
  "fYtoPixel" : -0.829999995678663,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.84277108435357,
  "fPixeltoXk" : 3.84277108435357,
  "fPixeltoX" : 6.02409639446466e-5,
  "fAbsPixeltoYk" : 846.987951028536,
  "fPixeltoYk" : -116.867475676457,
  "fPixeltoY" : -1.20481928338124,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : 0,
  "fUxmax" : 3.9,
  "fUymax" : 800,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : 0,
      "fX2" : 3.9,
      "fY2" : 800,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_f3a3ee0",
      "fTitle" : "A RooPlot of \"m134BC*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 800,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 693.104586022904, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CnvS_S_Norm[mass]_Comp[pp_Bkg_CnvS_S]",
      "fTitle" : "Projection of Fit1D(CnvS_S)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [3.849, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901],
      "fY" : [0, 52.7986597886397, 52.7986597886397, 52.9337243480456, 53.0872437093675, 53.2592178726054, 53.4496468377592, 53.658530604829, 53.8858691738147, 54.1316625447164, 54.3959107175341, 54.6786136922676, 54.9797714689171, 55.2993840474827, 55.6374514279642, 55.9939736103616, 56.3689505946749, 56.7623823809044, 57.1742689690496, 57.6046103591108, 58.053406551088, 58.5206575449813, 59.0063633407904, 59.5105239385154, 60.0331393381563, 60.5742095397135, 61.1337345431864, 61.7117143485752, 62.30814895588, 62.9230383651008, 63.5563825762378, 64.2081815892904, 64.878435404259, 65.5671440211436, 66.2743074399444, 66.9999256606609, 67.7439986832933, 68.5065265078417, 69.2875091343064, 70.0869465626867, 70.9048387929829, 71.7411858251951, 72.5959876593237, 73.4692442953677, 74.3609557333278, 75.2711219732038, 76.1997430149962, 77.1468188587042, 78.112349504328, 79.0963349518679, 80.0987752013241, 81.1196702526959, 82.1590201059835, 82.1590201059835, 82.1590201059835, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CnvS_S_Norm[mass]_Comp[pp_Bkg_CnvS_S]40",
        "fTitle" : "Projection of Fit1D(CnvS_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8438,
          "fXmax" : 3.9062,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 90.3749221165819,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 90.3749221165819,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CnvS_S)",
      "_ymin" : 0,
      "_ymax" : 82.1590201059835,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CnvS_S_Norm[mass]_Comp[FFTCnvS]",
      "fTitle" : "Projection of Fit1D(CnvS_S)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 237,
      "fX" : [3.85, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.8585, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.86125, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.8665625, 3.866625, 3.8666875, 3.86675, 3.8668125, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.868125, 3.86825, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.869125, 3.86925, 3.869375, 3.8695, 3.869625, 3.8696875, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.8745, 3.874625, 3.87475, 3.874875, 3.875, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8764375, 3.8765, 3.8765625, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.8845, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.9],
      "fY" : [0, 1.06089192568939, 1.12476327351467, 1.26479177384198, 1.48688578979268, 1.8007836862041, 2.22737123666997, 2.80542965699829, 3.59945122060992, 4.71262526663309, 5.43704096120091, 6.30963249641453, 7.36694655090687, 8.6556063000147, 10.2352826984457, 12.1825766897077, 13.32387401846, 14.5961250954465, 16.0161974231863, 17.6032812694379, 19.3792248303067, 21.3689069594003, 23.6006777790121, 26.106853134717, 28.9242854652759, 32.0949945483063, 35.6669041529268, 37.6200995650728, 39.6946625045615, 41.8986279137772, 44.2405709229969, 46.7296395771844, 49.3755952570657, 52.1888483999214, 55.1804972281506, 58.3623675018307, 61.7470529375123, 65.347956904326, 69.1793361509722, 73.2563245198585, 77.5949836476152, 82.2123298890676, 87.1263591892661, 92.3560622267186, 97.9214256744185, 103.843413921669, 110.143932944823, 116.845723143745, 123.972239626345, 127.702240124627, 131.547439741849, 135.510834183696, 139.595466059548, 143.804267335484, 148.140183443055, 152.606021174372, 157.204506966679, 161.938194776, 166.809434329814, 171.820339755041, 176.972671295271, 182.267829969403, 187.706708608408, 193.289647637743, 199.016314725728, 204.885623299885, 210.895648365806, 217.043619382787, 223.325838422643, 229.737899350132, 236.274592030707, 242.93027100536, 249.698796725161, 263.548776947163, 277.771628411927, 292.312580387901, 307.115113298055, 322.120528948287, 337.267620625208, 367.72856179386, 382.90670731232, 397.955554400048, 412.801822401994, 427.370866353315, 441.587148641337, 448.539313804545, 455.374826989499, 462.084343332141, 468.658383608308, 475.087788015534, 481.363278963202, 487.475874926575, 493.416624745622, 499.17679757364, 504.747865412349, 510.121423123725, 515.289443003235, 520.243967084706, 524.977492425118, 529.482650508256, 533.752490660891, 537.780329669411, 541.559837646114, 545.085088556078, 548.350440567409, 551.350769689576, 554.081233575273, 556.537511372147, 558.715638712276, 560.612136541159, 562.223960826924, 563.548518504759, 564.583709331236, 565.327868651288, 565.779845391159, 565.938941510714, 565.804954017241, 565.378157102135, 564.659308661852, 563.649638626822, 562.350872739561, 560.765170184443, 558.895209624672, 556.744061597674, 554.315309087026, 551.612923237756, 548.641332957184, 545.405384288369, 541.910284090313, 538.16172209538, 534.165625056232, 529.928426283312, 525.456761563795, 520.757701377021, 515.838549149998, 510.706915766117, 505.370717354055, 499.83801065965, 494.117251064167, 488.216884257991, 482.145744173385, 475.912664390493, 469.526732104635, 462.997103103773, 456.33301343433, 449.543875369713, 442.638988946741, 428.519963186746, 414.051485542796, 399.308772373453, 384.366118413664, 324.02285762923, 309.130888589539, 294.442366701879, 280.015963855857, 265.908387376674, 252.174707972524, 245.464781648442, 238.868048260634, 232.390496359285, 226.037693372761, 219.814572877839, 213.725287485561, 207.773202940793, 201.960743694385, 196.289534973042, 190.760374353758, 185.373364233915, 180.127984411098, 175.023193834997, 170.057503697801, 165.229090741885, 160.535798376028, 155.975294804753, 151.545010012943, 147.242281510468, 143.064309199794, 139.008233920339, 135.07115281447, 131.250102933243, 127.54216265204, 120.453751010027, 113.782549756422, 107.505689513952, 101.601000171442, 96.0471380069808, 90.8236636430075, 85.9110845647282, 81.2908707690923, 76.9454502238778, 72.8582108839596, 69.0134587352975, 65.3963937543761, 61.9930755784947, 58.7903865602975, 55.7759933980963, 52.9383082286787, 50.2664457561093, 47.7501961154008, 45.3799786752304, 43.1468071723302, 41.0422557895093, 39.0584259230851, 37.1879144748511, 33.7595311688751, 30.7066804533688, 27.985101664354, 25.555936976982, 23.385070452174, 21.4425395469006, 19.7020282794759, 18.1404062370182, 16.737334660781, 15.474917522234, 13.3109143215059, 11.5435187479958, 10.0911125067325, 8.88998336790733, 7.89022783625316, 7.05262400200843, 5.74654579513009, 4.79333022127347, 4.07946397287453, 3.53151911395435, 3.10117116228489, 2.75605053924118, 2.47409123801793, 2.24000422606075, 2.04306816048487, 1.87578167008206, 1.7332766744649, 1.61450066103543, 1.51750741768488, 1.43391928430316, 1.35004978303063, 1.35004978303063, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CnvS_S_Norm[mass]_Comp[FFTCnvS]41",
        "fTitle" : "Projection of Fit1D(CnvS_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 239,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 237,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 622.532835661785,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 622.532835661785,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CnvS_S)",
      "_ymin" : 0,
      "_ymax" : 565.938941510714,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CnvS_S_Norm[mass]",
      "fTitle" : "Projection of Fit1D(CnvS_S)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 238,
      "fX" : [3.849, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.8585, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.86125, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.8665625, 3.866625, 3.8666875, 3.86675, 3.8668125, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.868, 3.868125, 3.86825, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.869125, 3.86925, 3.869375, 3.8695, 3.869625, 3.8696875, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8734375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.8745, 3.874625, 3.87475, 3.874875, 3.875, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8764375, 3.8765, 3.8765625, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.879375, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.8845, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901],
      "fY" : [0, 53.8595517143291, 53.8595517143291, 54.0584876215603, 54.3520354832095, 54.7461036623981, 55.2504305239633, 55.8859018414989, 56.691298830813, 57.7311137653264, 59.1085359841671, 59.9719963158623, 60.9882461886821, 62.1938322812597, 63.6353777689318, 65.3725536064061, 67.4819607371904, 68.7060447733835, 70.0622359829306, 71.5674018683505, 73.2407326974021, 75.1040766661905, 77.1823126283236, 79.5037907060947, 82.1008267450786, 85.0102731840362, 88.2741498005851, 91.9403803638438, 93.9411687897289, 96.0636130992364, 98.315748234751, 100.70614932655, 103.243964419596, 105.938954894616, 108.80153118889, 111.842791524818, 115.074561662477, 118.509435318417, 122.160815861769, 126.042960041233, 130.171001699218, 134.561002472353, 139.229978715463, 144.1959263736, 149.47783612527, 155.095694643468, 161.070466317497, 167.424057123708, 174.179207461968, 181.359372440186, 185.116305319881, 188.988509407587, 192.978980408989, 197.090760933464, 201.326782947093, 205.689991881429, 210.183194528579, 214.809117325789, 219.570314229084, 224.469134965942, 229.507693663283, 234.687750564697, 240.010706689082, 245.47745486741, 251.088335525139, 256.843016330588, 262.740410711279, 268.778593672803, 274.954794674458, 281.265315788057, 287.70575087836, 294.270889810818, 307.752203276249, 321.659580625508, 335.940117573809, 350.5390433896, 365.39983849585, 380.463804698459, 395.669735284037, 426.249219338841, 441.487068834798, 456.595908256302, 471.502456948304, 486.132069945961, 500.409209636599, 507.39191163472, 514.258033743657, 520.998231099353, 527.603024477642, 534.063254076061, 540.369642303992, 546.513207636698, 552.484998914148, 558.276285289639, 563.878538764891, 569.28335420188, 574.482703896072, 579.468629881296, 584.233629214531, 588.770333379562, 593.07179170316, 597.131320971713, 600.942591297518, 604.499676645656, 607.796935184229, 610.829242922709, 613.591757513788, 616.080158105116, 618.290480328767, 620.219245130242, 621.86340847767, 623.220377306237, 624.288051372517, 625.064766021442, 625.549370179256, 625.741165805823, 625.639949908432, 625.245996678479, 624.560064012418, 623.583381840681, 622.317675905783, 620.765105392097, 618.928348962829, 616.810477155403, 614.415072953398, 611.74610750184, 608.80800970805, 605.605625615088, 602.144162081954, 598.429308841013, 594.466992644927, 590.26364680414, 585.825907105825, 581.160844029323, 576.275761001642, 571.178268906174, 565.876283871594, 560.377862643741, 554.691460603881, 548.825523442397, 542.788885091552, 536.590379131493, 530.239092757537, 523.744181757647, 517.114882178246, 510.360606292741, 503.490654137952, 489.44171318153, 475.043608697434, 460.371557044226, 445.49985295685, 385.443275224872, 370.623697838994, 356.007855961428, 341.654421481779, 327.620101725249, 313.959967400032, 307.286921749022, 300.727141123356, 294.286614073219, 287.970908026976, 281.784956561405, 275.732912287549, 269.818140950273, 264.043067000426, 258.409315664715, 252.917684520133, 247.56827596406, 242.360569794085, 237.293524959896, 232.365652653681, 227.575129617817, 222.919799261081, 218.397329787997, 214.005151183449, 209.740600957305, 205.600879012032, 201.583126187049, 197.684439624721, 193.901856376105, 190.232454816584, 183.221336885143, 176.627717698391, 170.428727879053, 164.602197315955, 159.126782287186, 153.982043415185, 149.148488185158, 144.607586594054, 140.341766609652, 136.334416186825, 132.569841311535, 129.033241960266, 125.710677770316, 122.589031094331, 119.655968630621, 116.899902515975, 114.309947454457, 111.87589358108, 109.588160264521, 107.437761241512, 105.416270694862, 103.515790020889, 101.728916121386, 98.4686729817124, 95.5851158576279, 93.0339840851544, 90.7764198394436, 88.7783071814169, 87.0096835680442, 85.4442330176399, 84.0588251173227, 82.8331211083458, 81.7492249621784, 79.9457240215692, 78.5434444086567, 77.4607678284699, 76.6339820512007, 76.0131835815813, 75.5591505098501, 75.0340549294365, 74.8802767839601, 74.9843027658575, 75.2727049391495, 75.6971588216085, 76.2252948346089, 76.8350469713457, 77.5111261992646, 78.2428111754811, 79.0226005287862, 79.8456261787929, 80.7108356129033, 81.616282619009, 82.553589536999, 83.5090698890142, 83.5090698890142, 83.5090698890142, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CnvS_S_Norm[mass]42",
        "fTitle" : "Projection of Fit1D(CnvS_S)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 240,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 238,
          "fXmin" : 3.8438,
          "fXmax" : 3.9062,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 688.315282386405,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 688.315282386405,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CnvS_S)",
      "_ymin" : 0,
      "_ymax" : 625.741165805823,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_hds_1000",
      "fTitle" : "Histogram of hds_1000_plot__mass",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 50,
      "fX" : [3.8505, 3.8515, 3.8525, 3.8535, 3.8545, 3.8555, 3.8565, 3.8575, 3.8585, 3.8595, 3.8605, 3.8615, 3.8625, 3.8635, 3.8645, 3.8655, 3.8665, 3.8675, 3.8685, 3.8695, 3.8705, 3.8715, 3.8725, 3.8735, 3.8745, 3.8755, 3.8765, 3.8775, 3.8785, 3.8795, 3.8805, 3.8815, 3.8825, 3.8835, 3.8845, 3.8855, 3.8865, 3.8875, 3.8885, 3.8895, 3.8905, 3.8915, 3.8925, 3.8935, 3.8945, 3.8955, 3.8965, 3.8975, 3.8985, 3.8995],
      "fY" : [45.195613861084, 58.8663139343262, 66.9712448120117, 54.1526184082031, 58.1709213256836, 42.5112991333008, 66.1829986572266, 49.965274810791, 58.0977058410645, 66.6775512695312, 70.8378524780273, 71.544303894043, 74.8647918701172, 87.3837051391602, 102.15486907959, 126.97021484375, 177.683547973633, 262.657958984375, 352.256713867188, 513.250366210938, 563.655883789062, 634.165771484375, 598.114624023438, 525.236755371094, 341.356018066406, 261.576232910156, 221.161956787109, 143.439575195312, 134.939834594727, 100.42015838623, 100.059089660645, 104.498863220215, 65.2463989257812, 71.0176696777344, 70.4730758666992, 64.7956695556641, 77.2381057739258, 85.5415191650391, 85.7772827148438, 81.2013931274414, 68.9307327270508, 77.7246551513672, 68.5542831420898, 68.0186004638672, 73.1005325317383, 84.1238861083984, 79.7623291015625, 74.5703659057617, 95.8624954223633, 84.5490036010742],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_hds_10003014",
        "fTitle" : "Histogram of hds_1000_plot__mass",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 31.7268184819392,
          "fXmax" : 722.58436425616,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 722.58436425616,
        "fMinimum" : 31.7268184819392,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEXhigh" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEYlow" : [7.68145269848486, 8.75970530082049, 9.01818670993649, 8.47192586953245, 8.44010479030114, 7.25927859781277, 8.96734755250031, 7.84289450558662, 8.43384388264785, 8.96551260017493, 9.34519134915781, 9.21734069124256, 9.4301986603482, 10.121314179914, 10.9017843351745, 12.008911679252, 13.9382427632557, 16.9600625353045, 19.3537735589883, 23.2901246259484, 24.4566121590374, 25.9338342517237, 25.2233974509315, 23.4492983828447, 19.2186983061565, 16.9467807320584, 15.58935055401, 12.6618506243325, 12.275332263853, 10.8403299499287, 10.7305644637871, 10.9978201500767, 9.05597859774945, 9.38638514789021, 9.20731737338636, 9.13913259584276, 9.45786166125908, 10.0810754943623, 9.75567056602453, 9.59730841881675, 9.09427331983626, 9.64443363802983, 9.05247830132829, 9.16593677027763, 9.37892320457916, 10.2602908769073, 10.1903190087799, 9.74115274267604, 10.7346231379809, 10.0264983850157],
      "fEYhigh" : [7.68145269848486, 8.75970530082049, 9.01818670993649, 8.47192586953245, 8.44010479030114, 7.25927859781277, 8.96734755250031, 7.84289450558662, 8.43384388264785, 8.96551260017493, 9.34519134915781, 9.21734069124256, 9.4301986603482, 10.121314179914, 10.9017843351745, 12.008911679252, 13.9382427632557, 16.9600625353045, 19.3537735589883, 23.2901246259484, 24.4566121590374, 25.9338342517237, 25.2233974509315, 23.4492983828447, 19.2186983061565, 16.9467807320584, 15.58935055401, 12.6618506243325, 12.275332263853, 10.8403299499287, 10.7305644637871, 10.9978201500767, 9.05597859774945, 9.38638514789021, 9.20731737338636, 9.13913259584276, 9.45786166125908, 10.0810754943623, 9.75567056602453, 9.59730841881675, 9.09427331983626, 9.64443363802983, 9.05247830132829, 9.16593677027763, 9.37892320457916, 10.2602908769073, 10.1903190087799, 9.74115274267604, 10.7346231379809, 10.0264983850157],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 660.099605736099,
      "_normValue" : 0,
      "_nominalBinWidth" : 9.99999999999997e-4,
      "_nSigma" : 1,
      "_entries" : 7511.50862884521,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 42,
  "fWindowTopY" : 800,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/FigS6b.json <==
{
  "_typename" : "TCanvas",
  "fUniqueID" : 0,
  "fBits" : 53673992,
  "fLineColor" : 1,
  "fLineStyle" : 1,
  "fLineWidth" : 1,
  "fFillColor" : 0,
  "fFillStyle" : 1001,
  "fLeftMargin" : 0.12,
  "fRightMargin" : 0.05,
  "fBottomMargin" : 0.12125,
  "fTopMargin" : 0.04875,
  "fXfile" : 2,
  "fYfile" : 2,
  "fAfile" : 1,
  "fXstat" : 0.99,
  "fYstat" : 0.99,
  "fAstat" : 2,
  "fFrameFillColor" : 0,
  "fFrameLineColor" : 1,
  "fFrameFillStyle" : 1001,
  "fFrameLineStyle" : 1,
  "fFrameLineWidth" : 1,
  "fFrameBorderSize" : 1,
  "fFrameBorderMode" : 0,
  "fX1" : 3.84277108435357,
  "fY1" : -116.867475676457,
  "fX2" : 3.90301204829822,
  "fY2" : 846.987951028536,
  "fXtoAbsPixelk" : -63789.9998557878,
  "fXtoPixelk" : -63789.9998557878,
  "fXtoPixel" : 16599.9999754132,
  "fYtoAbsPixelk" : 703.000045693564,
  "fYtoPixelk" : 703.000045693564,
  "fYtoPixel" : -0.829999995678663,
  "fUtoAbsPixelk" : 5e-5,
  "fUtoPixelk" : 5e-5,
  "fUtoPixel" : 1000,
  "fVtoAbsPixelk" : 800.00005,
  "fVtoPixelk" : 800,
  "fVtoPixel" : -800,
  "fAbsPixeltoXk" : 3.84277108435357,
  "fPixeltoXk" : 3.84277108435357,
  "fPixeltoX" : 6.02409639446466e-5,
  "fAbsPixeltoYk" : 846.987951028536,
  "fPixeltoYk" : -116.867475676457,
  "fPixeltoY" : -1.20481928338124,
  "fXlowNDC" : 0,
  "fYlowNDC" : 0,
  "fXUpNDC" : 0,
  "fYUpNDC" : 0,
  "fWNDC" : 1,
  "fHNDC" : 1,
  "fAbsXlowNDC" : 0,
  "fAbsYlowNDC" : 0,
  "fAbsWNDC" : 1,
  "fAbsHNDC" : 1,
  "fUxmin" : 3.85,
  "fUymin" : 0,
  "fUxmax" : 3.9,
  "fUymax" : 800,
  "fTheta" : 30,
  "fPhi" : 30,
  "fAspectRatio" : 0,
  "fNumber" : 0,
  "fTickx" : 1,
  "fTicky" : 1,
  "fLogx" : 0,
  "fLogy" : 0,
  "fLogz" : 0,
  "fPadPaint" : 0,
  "fCrosshair" : 0,
  "fCrosshairPos" : 0,
  "fBorderSize" : 2,
  "fBorderMode" : 0,
  "fModified" : false,
  "fGridx" : false,
  "fGridy" : false,
  "fAbsCoord" : false,
  "fEditable" : true,
  "fFixedAspectRatio" : false,
  "fPrimitives" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [{
      "_typename" : "TFrame",
      "fUniqueID" : 0,
      "fBits" : 50331656,
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fX1" : 3.85,
      "fY1" : 0,
      "fX2" : 3.9,
      "fY2" : 800,
      "fBorderSize" : 1,
      "fBorderMode" : 0
    }, {
      "_typename" : "TH1D",
      "fUniqueID" : 0,
      "fBits" : 50332168,
      "fName" : "frame_f2b93a0",
      "fTitle" : "A RooPlot of \"m134BC*1\"",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNcells" : 52,
      "fXaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "xaxis",
        "fTitle" : "",
        "fNdivisions" : 505,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.015,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : -1,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 50,
        "fXmin" : 3.85,
        "fXmax" : 3.9,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fYaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "yaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 0,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fZaxis" : {
        "_typename" : "TAxis",
        "fUniqueID" : 0,
        "fBits" : 50331648,
        "fName" : "zaxis",
        "fTitle" : "",
        "fNdivisions" : 510,
        "fAxisColor" : 1,
        "fLabelColor" : 1,
        "fLabelFont" : 132,
        "fLabelOffset" : 0.005,
        "fLabelSize" : 0.05,
        "fTickLength" : 0.03,
        "fTitleOffset" : 1,
        "fTitleSize" : 0.05,
        "fTitleColor" : 1,
        "fTitleFont" : 132,
        "fNbins" : 1,
        "fXmin" : 0,
        "fXmax" : 1,
        "fXbins" : [],
        "fFirst" : 0,
        "fLast" : 0,
        "fBits2" : 0,
        "fTimeDisplay" : false,
        "fTimeFormat" : "",
        "fLabels" : null,
        "fModLabs" : null
      },
      "fBarOffset" : 0,
      "fBarWidth" : 1000,
      "fEntries" : 1,
      "fTsumw" : 0,
      "fTsumw2" : 0,
      "fTsumwx" : 0,
      "fTsumwx2" : 0,
      "fMaximum" : 800,
      "fMinimum" : -1111,
      "fNormFactor" : 0,
      "fContour" : [],
      "fSumw2" : [],
      "fOption" : "",
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fBufferSize" : 0,
      "fBuffer" : [],
      "fBinStatErrOpt" : 0,
      "fStatOverflows" : 2,
      "fArray" : [0, 693.104586022904, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CnvI_I_Norm[mass]_Comp[pp_Bkg_CnvI_I]",
      "fTitle" : "Projection of Fit1D(CnvI_I)",
      "fLineColor" : 600,
      "fLineStyle" : 14,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 56,
      "fX" : [3.849, 3.849, 3.85, 3.851, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.859, 3.86, 3.861, 3.862, 3.863, 3.864, 3.865, 3.866, 3.867, 3.868, 3.869, 3.87, 3.871, 3.872, 3.873, 3.874, 3.875, 3.876, 3.877, 3.878, 3.879, 3.88, 3.881, 3.882, 3.883, 3.884, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.899, 3.9, 3.9, 3.901, 3.901],
      "fY" : [0, 2.65720903264472e-7, 2.65720903264472e-7, 0.127273049038682, 0.25454583235646, 0.381818615674295, 0.509091398992074, 0.636364182309852, 0.763636965627631, 0.890909748945466, 1.01818253226324, 1.14545531558102, 1.2727280988988, 1.40000088221664, 1.52727366553441, 1.65454644885219, 1.78181923216997, 1.90909201548781, 2.03636479880559, 2.16363758212336, 2.29091036544114, 2.41818314875898, 2.54545593207676, 2.67272871539453, 2.80000149871231, 2.92727428203015, 3.05454706534793, 3.1818198486657, 3.30909263198348, 3.43636541530126, 3.5636381986191, 3.69091098193688, 3.81818376525465, 3.94545654857243, 4.07272933189027, 4.20000211520805, 4.32727489852582, 4.4545476818436, 4.58182046516144, 4.70909324847922, 4.83636603179699, 4.96363881511477, 5.09091159843261, 5.21818438175039, 5.34545716506817, 5.47272994838594, 5.60000273170378, 5.72727551502156, 5.85454829833933, 5.98182108165711, 6.10909386497495, 6.23636664829273, 6.36363943161051, 6.36363943161051, 6.36363943161051, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CnvI_I_Norm[mass]_Comp[pp_Bkg_CnvI_I]1",
        "fTitle" : "Projection of Fit1D(CnvI_I)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.8438,
          "fXmax" : 3.9062,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 7.00000337477156,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 7.00000337477156,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CnvI_I)",
      "_ymin" : 0,
      "_ymax" : 6.36363943161051,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CnvI_I_Norm[mass]_Comp[FFTCnvI]",
      "fTitle" : "Projection of Fit1D(CnvI_I)",
      "fLineColor" : 632,
      "fLineStyle" : 1,
      "fLineWidth" : 2,
      "fFillColor" : 1179,
      "fFillStyle" : 1001,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 239,
      "fX" : [3.85, 3.85, 3.8505, 3.851, 3.8515, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.8585, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.86125, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.8665625, 3.866625, 3.8666875, 3.86675, 3.8668125, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.868125, 3.86825, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.869125, 3.86925, 3.869375, 3.8695, 3.869625, 3.8696875, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.87425, 3.8745, 3.874625, 3.87475, 3.874875, 3.875, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8764375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.8845, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.8985, 3.899, 3.8995, 3.9, 3.9, 3.9],
      "fY" : [0, 56.2004885428221, 55.4123239432763, 54.8222114899151, 54.4304977285314, 54.2056316582932, 54.1242708537195, 54.3897318878346, 54.9062135331743, 55.6445003112884, 56.6285221323685, 57.9351292883828, 58.7513201045213, 59.7095109561242, 60.844192420955, 62.1999388629556, 63.8343425055217, 65.8218860515158, 66.9772118771231, 68.2590755226861, 69.6840894854584, 71.2712026895935, 73.0420433898359, 75.0213022214257, 77.2371861498423, 79.7219303295516, 82.5123914253991, 85.6507071862837, 89.1850700606485, 91.1176961477265, 93.170595013499, 95.3519008493445, 97.6703088784318, 100.135110934101, 102.756239216437, 105.544305694765, 108.510645031727, 111.667359089178, 115.02736273367, 118.604431672466, 122.413253238089, 126.469457467027, 130.789677123414, 135.391584531832, 140.293927777489, 145.516558579583, 151.080447766734, 157.007682705099, 163.321448846595, 170.045939124913, 177.206253037923, 180.957883627101, 184.828199859819, 188.820460647462, 192.937991043264, 197.184011069115, 201.561772793965, 206.074393536414, 210.724920510463, 215.516228129438, 220.450980574228, 225.531594162454, 230.760097364553, 236.138117637199, 241.666698441791, 247.346233831477, 253.176311757782, 259.155603704496, 265.281759247027, 271.551410594277, 277.960110886775, 284.502654387954, 291.173028896843, 297.964894126151, 304.871535796854, 319.001928629426, 333.50906035447, 348.336849814984, 363.427722267792, 378.721850604544, 394.15671422109, 425.184150768345, 440.637504968938, 455.953665994739, 471.057365390076, 485.871949208771, 500.319884810002, 507.382058692078, 514.323384365239, 521.134289026087, 527.805068099339, 534.326350240831, 540.688650400885, 546.882793511113, 552.899643283882, 558.730296682005, 564.366066255596, 569.798399239373, 575.019136745321, 580.020201430323, 584.79398890267, 589.333042862643, 593.63034244228, 597.679150201844, 601.473099273032, 605.006243993079, 608.272940422289, 611.268079994343, 613.986854081959, 616.424992622974, 618.578600646276, 620.444285557386, 622.019107411309, 623.300595200357, 624.286785866069, 624.976171660898, 625.367770443297, 625.461072849405, 625.256076162643, 624.753271788476, 623.953647471361, 622.858675444878, 621.47033876318, 619.791060609094, 617.823800392919, 615.571912456301, 613.039278218532, 610.230170703386, 607.149329926551, 603.801918642617, 600.193462717757, 596.32998000866, 592.217720398527, 587.863449837636, 583.274130179627, 578.457163050151, 573.420177997267, 568.171110540196, 562.71819930118, 557.069814829723, 551.234727241102, 545.22168260497, 539.039815054568, 532.698244533887, 526.206339196736, 519.573524191425, 512.809293906208, 498.925106387361, 484.630916398146, 470.003899791912, 455.120678101906, 440.056720849925, 409.679673763391, 379.43580997884, 364.528462607499, 349.846638905537, 335.44939866366, 321.394341214963, 307.738302726875, 301.077438507143, 294.537094803043, 288.123574173492, 281.842626682761, 275.699171527097, 269.6971316959, 263.839436399007, 258.127933809858, 252.563564749691, 247.146416537723, 241.875870126789, 236.750719728608, 231.769280711533, 226.929471143387, 222.228936884826, 217.665034796407, 213.235010114955, 208.935907865528, 204.764731809556, 200.718383488827, 196.79374329258, 192.987680174355, 185.718697916907, 178.886540404107, 172.466859192107, 166.436064766738, 160.771473703168, 155.451393198178, 150.455165152018, 145.763181656136, 141.3568786093, 137.218714298272, 133.332157485266, 129.68163387183, 126.252492880331, 123.030965881611, 120.004123212882, 117.159830913797, 114.486707856409, 111.974079760038, 109.61194925391, 107.390947784958, 105.302299094482, 103.33778398694, 99.7508593755846, 96.5743030417047, 93.7591448564972, 91.2624740035288, 89.046675399877, 87.0787704049001, 85.3298325851214, 83.774486182311, 82.3904518109727, 81.158159179757, 80.0604049905795, 78.2098102332691, 76.7380563104938, 75.5669628241747, 74.635581350498, 73.8962269400677, 73.3114558620732, 72.4937406278039, 72.012250497533, 71.7585381228889, 71.6619805991073, 71.6752259521876, 71.7650596849289, 71.9063107758569, 72.0772380904933, 72.2551765921104, 72.4111681321792, 72.5018949442384, 72.4572641130116, 72.1535202154295, 71.8426707254405, 71.3775027145482, 70.7237541824041, 69.8829684189864, 69.8829684189864, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CnvI_I_Norm[mass]_Comp[FFTCnvI]2",
        "fTitle" : "Projection of Fit1D(CnvI_I)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 241,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 239,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 688.007180134346,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 688.007180134346,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CnvI_I)",
      "_ymin" : 0,
      "_ymax" : 625.461072849405,
      "_normValue" : 0
    }, {
      "_typename" : "RooCurve",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "Fit1D_CnvI_I_Norm[mass]",
      "fTitle" : "Projection of Fit1D(CnvI_I)",
      "fLineColor" : 801,
      "fLineStyle" : 1,
      "fLineWidth" : 3,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 1,
      "fNpoints" : 241,
      "fX" : [3.849, 3.849, 3.85, 3.8505, 3.851, 3.8515, 3.852, 3.853, 3.854, 3.855, 3.856, 3.857, 3.858, 3.8585, 3.859, 3.8595, 3.86, 3.8605, 3.861, 3.86125, 3.8615, 3.86175, 3.862, 3.86225, 3.8625, 3.86275, 3.863, 3.86325, 3.8635, 3.86375, 3.863875, 3.864, 3.864125, 3.86425, 3.864375, 3.8645, 3.864625, 3.86475, 3.864875, 3.865, 3.865125, 3.86525, 3.865375, 3.8655, 3.865625, 3.86575, 3.865875, 3.866, 3.866125, 3.86625, 3.866375, 3.8665, 3.8665625, 3.866625, 3.8666875, 3.86675, 3.8668125, 3.866875, 3.8669375, 3.867, 3.8670625, 3.867125, 3.8671875, 3.86725, 3.8673125, 3.867375, 3.8674375, 3.8675, 3.8675625, 3.867625, 3.8676875, 3.86775, 3.8678125, 3.867875, 3.8679375, 3.868, 3.868125, 3.86825, 3.868375, 3.8685, 3.868625, 3.86875, 3.869, 3.869125, 3.86925, 3.869375, 3.8695, 3.869625, 3.8696875, 3.86975, 3.8698125, 3.869875, 3.8699375, 3.87, 3.8700625, 3.870125, 3.8701875, 3.87025, 3.8703125, 3.870375, 3.8704375, 3.8705, 3.8705625, 3.870625, 3.8706875, 3.87075, 3.8708125, 3.870875, 3.8709375, 3.871, 3.8710625, 3.871125, 3.8711875, 3.87125, 3.8713125, 3.871375, 3.8714375, 3.8715, 3.8715625, 3.871625, 3.8716875, 3.87175, 3.8718125, 3.871875, 3.8719375, 3.872, 3.8720625, 3.872125, 3.8721875, 3.87225, 3.8723125, 3.872375, 3.8724375, 3.8725, 3.8725625, 3.872625, 3.8726875, 3.87275, 3.8728125, 3.872875, 3.8729375, 3.873, 3.8730625, 3.873125, 3.8731875, 3.87325, 3.8733125, 3.873375, 3.8735, 3.873625, 3.87375, 3.873875, 3.874, 3.87425, 3.8745, 3.874625, 3.87475, 3.874875, 3.875, 3.875125, 3.8751875, 3.87525, 3.8753125, 3.875375, 3.8754375, 3.8755, 3.8755625, 3.875625, 3.8756875, 3.87575, 3.8758125, 3.875875, 3.8759375, 3.876, 3.8760625, 3.876125, 3.8761875, 3.87625, 3.8763125, 3.876375, 3.8764375, 3.8765, 3.876625, 3.87675, 3.876875, 3.877, 3.877125, 3.87725, 3.877375, 3.8775, 3.877625, 3.87775, 3.877875, 3.878, 3.878125, 3.87825, 3.878375, 3.8785, 3.878625, 3.87875, 3.878875, 3.879, 3.879125, 3.87925, 3.8795, 3.87975, 3.88, 3.88025, 3.8805, 3.88075, 3.881, 3.88125, 3.8815, 3.88175, 3.882, 3.8825, 3.883, 3.8835, 3.884, 3.8845, 3.885, 3.886, 3.887, 3.888, 3.889, 3.89, 3.891, 3.892, 3.893, 3.894, 3.895, 3.896, 3.897, 3.898, 3.8985, 3.899, 3.8995, 3.9, 3.9, 3.901, 3.901],
      "fY" : [0, 56.200488808543, 56.200488808543, 55.4759606006562, 54.9494845389538, 54.621407169229, 54.4601774906497, 54.5060894693938, 54.8988232868267, 55.5425777154841, 56.4081372769161, 57.519431881314, 58.9533118206461, 59.8331390284434, 60.8549662717052, 62.0532841281948, 63.4726669618544, 65.1707069960794, 67.2218869337324, 68.4090309551691, 69.7227127965617, 71.1795449551634, 72.7984763551279, 74.6011352511997, 76.6122122786189, 78.8599144028651, 81.3764767784037, 84.1987560700807, 87.3688900267948, 90.935071096989, 92.8836062819818, 94.952414245669, 97.1496291794293, 99.4839463064312, 101.964657460015, 104.601694840266, 107.405670416509, 110.387918851385, 113.560542006751, 116.936454749158, 120.529432785869, 124.354163449407, 128.426276776259, 132.762405530561, 137.380222036893, 142.298474380465, 147.537014280474, 153.116812565539, 159.059956601819, 165.38963184123, 172.130031217463, 179.306254228387, 183.065839366523, 186.944110148198, 190.944325484798, 195.069810429558, 199.323785004366, 203.709501278174, 208.23007656958, 212.888558092586, 217.687820260518, 222.630527254266, 227.71909539145, 232.955553142506, 238.341527964109, 243.878063317658, 249.565553256302, 255.403585731564, 261.390832227236, 267.524942318724, 273.802548214932, 280.219203056387, 286.769701106523, 293.448030164369, 300.247849942635, 307.162446162295, 321.308748092782, 335.831788915741, 350.675487474169, 365.782269024892, 381.092306459559, 396.54307917402, 427.602333917104, 443.071597215612, 458.403667339328, 473.523275832579, 488.353768749189, 502.817613448334, 509.887741879368, 516.837022101486, 523.655881311292, 530.334614933501, 536.86385162395, 543.234106332962, 549.436203992147, 555.461008313873, 561.299616260954, 566.943340383503, 572.383627916237, 577.612319971141, 582.621339205101, 587.403081226405, 591.950089735336, 596.25534386393, 600.312106172451, 604.114009792597, 607.655109061601, 610.929760039769, 613.93285416078, 616.659582797353, 619.105675887326, 621.267238459586, 623.140877919653, 624.723654322533, 626.013096660539, 627.007241875208, 627.704582218994, 628.104135550351, 628.205392505416, 628.008350367611, 627.513500542402, 626.721830774244, 625.634813296719, 624.254431163978, 622.583107558849, 620.623801891631, 618.379868503971, 615.855188815159, 613.054035848971, 609.981149621093, 606.641692886116, 603.041191510213, 599.185663350074, 595.081358288899, 590.735042276965, 586.153677167913, 581.344664587395, 576.315634083468, 571.074521175354, 565.629564485295, 559.989134562795, 554.162001523132, 548.156911435958, 541.982998434513, 535.649382462789, 529.165431674595, 522.540571218242, 515.784295481982, 501.91601706105, 487.63773616975, 473.026628661431, 458.159316069339, 443.111267915273, 412.766039024568, 382.553993435847, 367.66255516242, 352.996640558373, 338.615309414411, 324.576161063629, 310.936031673455, 304.283122002681, 297.750732847539, 291.345166766944, 285.072173825171, 278.936673218464, 272.942587936224, 267.092847188289, 261.389299148097, 255.832884636887, 250.423690973877, 245.1610991119, 240.043903262677, 235.070418794559, 230.23856377537, 225.545984065767, 220.990036526306, 216.567966393811, 212.27681869334, 208.113597186327, 204.075203414554, 200.158517767265, 196.360409197998, 189.107336038464, 182.291087623579, 175.887315509493, 169.872430182039, 164.223748216384, 158.919576809308, 153.939257861064, 149.263183463096, 144.872789514175, 140.750534301062, 136.879886585971, 133.245272070449, 129.832040176865, 126.626422276059, 123.615488705246, 120.787105504075, 118.129891544602, 115.633172546146, 113.286951137933, 111.081858766895, 109.009119174334, 107.060513164707, 103.50540674918, 100.36066861113, 97.5773286217518, 95.1124759646129, 92.9284955567905, 90.9924087576431, 89.2752891336938, 87.7517609267129, 86.3995447512041, 85.1990703158179, 84.1331343224698, 82.3461759568183, 80.9380584257018, 79.8306013310415, 78.9628562490238, 78.2871382302525, 77.7660035439168, 77.0755610929654, 76.7213437460123, 76.5949041546859, 76.6256194142221, 76.7661375506202, 76.9832440666793, 77.251767940925, 77.5499680388793, 77.8551793238141, 78.1384436472007, 78.3564432425777, 78.4390851946687, 78.2626140804044, 78.0154009820744, 77.613869362841, 77.0237572223557, 76.2466078505969, 76.2466078505969, 76.2466078505969, 0],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_Fit1D_CnvI_I_Norm[mass]3",
        "fTitle" : "Projection of Fit1D(CnvI_I)",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 243,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 241,
          "fXmin" : 3.8438,
          "fXmax" : 3.9062,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 691.025931755958,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 691.025931755958,
        "fMinimum" : 0,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "_yAxisLabel" : "Projection of Fit1D(CnvI_I)",
      "_ymin" : 0,
      "_ymax" : 628.205392505416,
      "_normValue" : 0
    }, {
      "_typename" : "RooHist",
      "fUniqueID" : 0,
      "fBits" : 50332680,
      "fName" : "h_hds_1010",
      "fTitle" : "Histogram of hds_1010_plot__mass",
      "fLineColor" : 1,
      "fLineStyle" : 1,
      "fLineWidth" : 1,
      "fFillColor" : 0,
      "fFillStyle" : 1000,
      "fMarkerColor" : 1,
      "fMarkerStyle" : 20,
      "fMarkerSize" : 0.75,
      "fNpoints" : 50,
      "fX" : [3.8505, 3.8515, 3.8525, 3.8535, 3.8545, 3.8555, 3.8565, 3.8575, 3.8585, 3.8595, 3.8605, 3.8615, 3.8625, 3.8635, 3.8645, 3.8655, 3.8665, 3.8675, 3.8685, 3.8695, 3.8705, 3.8715, 3.8725, 3.8735, 3.8745, 3.8755, 3.8765, 3.8775, 3.8785, 3.8795, 3.8805, 3.8815, 3.8825, 3.8835, 3.8845, 3.8855, 3.8865, 3.8875, 3.8885, 3.8895, 3.8905, 3.8915, 3.8925, 3.8935, 3.8945, 3.8955, 3.8965, 3.8975, 3.8985, 3.8995],
      "fY" : [45.195613861084, 58.8663139343262, 66.9712448120117, 54.1526184082031, 58.1709213256836, 42.5112991333008, 66.1829986572266, 49.965274810791, 58.0977058410645, 66.6775512695312, 70.8378524780273, 71.544303894043, 74.8647918701172, 87.3837051391602, 102.15486907959, 126.97021484375, 177.683547973633, 262.657958984375, 352.256713867188, 513.250366210938, 563.655883789062, 634.165771484375, 598.114624023438, 525.236755371094, 341.356018066406, 261.576232910156, 221.161956787109, 143.439575195312, 134.939834594727, 100.42015838623, 100.059089660645, 104.498863220215, 65.2463989257812, 71.0176696777344, 70.4730758666992, 64.7956695556641, 77.2381057739258, 85.5415191650391, 85.7772827148438, 81.2013931274414, 68.9307327270508, 77.7246551513672, 68.5542831420898, 68.0186004638672, 73.1005325317383, 84.1238861083984, 79.7623291015625, 74.5703659057617, 95.8624954223633, 84.5490036010742],
      "fFunctions" : {
        "_typename" : "TList",
        "name" : "TList",
        "arr" : [],
        "opt" : []
      },
      "fHistogram" : {
        "_typename" : "TH1F",
        "fUniqueID" : 0,
        "fBits" : 50332168,
        "fName" : "Graph_h_hds_10103001",
        "fTitle" : "Histogram of hds_1010_plot__mass",
        "fLineColor" : 1,
        "fLineStyle" : 1,
        "fLineWidth" : 1,
        "fFillColor" : 0,
        "fFillStyle" : 1001,
        "fMarkerColor" : 1,
        "fMarkerStyle" : 20,
        "fMarkerSize" : 1,
        "fNcells" : 102,
        "fXaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "xaxis",
          "fTitle" : "",
          "fNdivisions" : 505,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.015,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : -1,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 100,
          "fXmin" : 3.845,
          "fXmax" : 3.905,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fYaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "yaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 0,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 31.7268184819392,
          "fXmax" : 722.58436425616,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fZaxis" : {
          "_typename" : "TAxis",
          "fUniqueID" : 0,
          "fBits" : 50331648,
          "fName" : "zaxis",
          "fTitle" : "",
          "fNdivisions" : 510,
          "fAxisColor" : 1,
          "fLabelColor" : 1,
          "fLabelFont" : 132,
          "fLabelOffset" : 0.005,
          "fLabelSize" : 0.05,
          "fTickLength" : 0.03,
          "fTitleOffset" : 1,
          "fTitleSize" : 0.05,
          "fTitleColor" : 1,
          "fTitleFont" : 132,
          "fNbins" : 1,
          "fXmin" : 0,
          "fXmax" : 1,
          "fXbins" : [],
          "fFirst" : 0,
          "fLast" : 0,
          "fBits2" : 0,
          "fTimeDisplay" : false,
          "fTimeFormat" : "",
          "fLabels" : null,
          "fModLabs" : null
        },
        "fBarOffset" : 0,
        "fBarWidth" : 1000,
        "fEntries" : 0,
        "fTsumw" : 0,
        "fTsumw2" : 0,
        "fTsumwx" : 0,
        "fTsumwx2" : 0,
        "fMaximum" : 722.58436425616,
        "fMinimum" : 31.7268184819392,
        "fNormFactor" : 0,
        "fContour" : [],
        "fSumw2" : [],
        "fOption" : "",
        "fFunctions" : {
          "_typename" : "TList",
          "name" : "TList",
          "arr" : [],
          "opt" : []
        },
        "fBufferSize" : 0,
        "fBuffer" : [],
        "fBinStatErrOpt" : 0,
        "fStatOverflows" : 2,
        "fArray" : [0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0]
      },
      "fMinimum" : -1111,
      "fMaximum" : -1111,
      "fEXlow" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEXhigh" : [4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4, 4.99999999999998e-4],
      "fEYlow" : [7.68145269848486, 8.75970530082049, 9.01818670993649, 8.47192586953245, 8.44010479030114, 7.25927859781277, 8.96734755250031, 7.84289450558662, 8.43384388264785, 8.96551260017493, 9.34519134915781, 9.21734069124256, 9.4301986603482, 10.121314179914, 10.9017843351745, 12.008911679252, 13.9382427632557, 16.9600625353045, 19.3537735589883, 23.2901246259484, 24.4566121590374, 25.9338342517237, 25.2233974509315, 23.4492983828447, 19.2186983061565, 16.9467807320584, 15.58935055401, 12.6618506243325, 12.275332263853, 10.8403299499287, 10.7305644637871, 10.9978201500767, 9.05597859774945, 9.38638514789021, 9.20731737338636, 9.13913259584276, 9.45786166125908, 10.0810754943623, 9.75567056602453, 9.59730841881675, 9.09427331983626, 9.64443363802983, 9.05247830132829, 9.16593677027763, 9.37892320457916, 10.2602908769073, 10.1903190087799, 9.74115274267604, 10.7346231379809, 10.0264983850157],
      "fEYhigh" : [7.68145269848486, 8.75970530082049, 9.01818670993649, 8.47192586953245, 8.44010479030114, 7.25927859781277, 8.96734755250031, 7.84289450558662, 8.43384388264785, 8.96551260017493, 9.34519134915781, 9.21734069124256, 9.4301986603482, 10.121314179914, 10.9017843351745, 12.008911679252, 13.9382427632557, 16.9600625353045, 19.3537735589883, 23.2901246259484, 24.4566121590374, 25.9338342517237, 25.2233974509315, 23.4492983828447, 19.2186983061565, 16.9467807320584, 15.58935055401, 12.6618506243325, 12.275332263853, 10.8403299499287, 10.7305644637871, 10.9978201500767, 9.05597859774945, 9.38638514789021, 9.20731737338636, 9.13913259584276, 9.45786166125908, 10.0810754943623, 9.75567056602453, 9.59730841881675, 9.09427331983626, 9.64443363802983, 9.05247830132829, 9.16593677027763, 9.37892320457916, 10.2602908769073, 10.1903190087799, 9.74115274267604, 10.7346231379809, 10.0264983850157],
      "_yAxisLabel" : "Events \/ ( 0.001 )",
      "_ymin" : 0,
      "_ymax" : 660.099605736099,
      "_normValue" : 0,
      "_nominalBinWidth" : 9.99999999999997e-4,
      "_nSigma" : 1,
      "_entries" : 7511.50862884521,
      "_rawEntries" : -1
    }, {"$ref":3}],
    "opt" : ["", "FUNC", "l", "fl", "l", "zp", "AXISSAME"]
  },
  "fExecs" : {
    "_typename" : "TList",
    "name" : "TList",
    "arr" : [],
    "opt" : []
  },
  "fName" : "glCanvas",
  "fTitle" : "Ostap",
  "fNumPaletteColor" : 0,
  "fNextPaletteColor" : 0,
  "fDISPLAY" : "$DISPLAY",
  "fDoubleBuffer" : 1,
  "fRetained" : true,
  "fXsizeUser" : 0,
  "fYsizeUser" : 0,
  "fXsizeReal" : 20,
  "fYsizeReal" : 16,
  "fWindowTopX" : 42,
  "fWindowTopY" : 800,
  "fWindowWidth" : 1002,
  "fWindowHeight" : 826,
  "fCw" : 1000,
  "fCh" : 800,
  "fCatt" : {
    "_typename" : "TAttCanvas",
    "fXBetween" : 2,
    "fYBetween" : 2,
    "fTitleFromTop" : 1.2,
    "fXdate" : 0.2,
    "fYdate" : 0.3,
    "fAdate" : 1
  },
  "kMoveOpaque" : true,
  "kResizeOpaque" : true,
  "fHighLightColor" : 2,
  "fBatch" : false,
  "kShowEventStatus" : false,
  "kAutoExec" : true,
  "kMenuBar" : true
}

==> figs/README.txt <==
Figures:
   - Fig*.*      : figures ins different formats
   - Figure*.*   : final (ready-to-use) figures in different format

